Automata Learning with an Incomplete but Inductive Teacher (Technical Report)

Active automata learning (AAL) under a Minimally Adequate Teacher (MAT) has been successfully used to infer a regular language through membership and equivalence queries. This language might not be fully characterized: we are then interested in finding any solution in a target class of possibly many regular languages. Some problems such as regular language separation or inductive invariant synthesis in the context of regular model checking (RMC) may indeed admit more than one answer. We therefore introduce IdMAT: a new teacher formalism answering queries with respect to any language in the target class, all at once. Such a teacher tailored towards invariant synthesis might provide incomplete "don't know" answers, but also inductive facts of the form "if w1 is accepted, so is w2". We pair IdMAT with a novel AAL algorithm LIndA that 1. encodes all uncertainties as a unique SAT instance and does not fork, 2. leverages incremental SAT solving and UNSAT core analysis, and 3. handles counterexamples of the simple or inductive type in a frugal manner inspired by the Rivest-Schapire refinement technique. We finally evaluate a prototype implementation in the context of regular language separation and RMC.

==> data/rmc.csv <==
Name,TimeRS,TimeNoRS,TimeRS-l,TimeNoRS-l,TimeRS-t,TimeNoRS-t,TimeStrict,TimeNostrict,TimeNoshorten,TimeNoshorten-l
evenprot1,0.10918585459391277,0.263710896174113,0.033011833826700844,0.06707199414571126,0.06005652745564779,0.1648397445678711,600.0,0.014141321182250977,0.1731642484664917,0.04566311836242676,
evenprot2,0.1849048137664795,0.2797400951385498,0.04939142862955729,0.07263429959615071,0.11369848251342773,0.17649412155151367,0.024971882502237957,0.017438173294067383,0.14351403713226318,0.036208152770996094,
evenprot3,2.04291033744812,15.27029856046041,0.5636788209279379,1.838570515314738,1.3829556306203206,13.0693465868632,600.0,600.0,3.585692286491394,0.4662003517150879,
evenprot4,5.551048517227173,6.022874275843303,0.36859655380249023,0.5036863485972086,5.110282897949219,5.4179361661275225,0.02249034245808919,600.0,0.23618829250335693,0.012575745582580566,
evenprot5,0.05917835235595703,0.4087591965993245,0.015933513641357422,0.02426942189534505,0.03618582089742025,0.37119412422180176,600.0,600.0,0.08506906032562256,0.017631053924560547,
evenprot6,0.07120378812154134,0.09476733207702637,0.02134052912394206,0.008810122807820639,0.042644500732421875,0.08105810483296712,0.023737271626790363,600.0,0.04235386848449707,0.01260066032409668,
kanban-unary-encoding.txt,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,
bakery.txt,0.04188839594523112,0.052180210749308266,0.008351961771647135,0.006873687108357747,0.030499696731567383,0.04291240374247233,0.0551755428314209,0.02364039421081543,0.032604336738586426,0.00718379020690918,
equi-dist.txt,1.258359432220459,2.100734233856201,0.38199369112650555,0.5180445512135824,0.7959918181101481,1.458309809366862,600.0,600.0,1.1378304958343506,0.3273797035217285,
coffee-can-v2.txt,0.013668696085611979,0.06974164644877116,0.003287076950073242,0.012845834096272787,0.007918675740559896,0.0493316650390625,0.004869540532430013,0.026724815368652344,0.012828230857849121,0.0030373334884643555,
Szymanski-buggy.txt,154.35493683815002,93.05564610163371,25.212352832158405,10.999355713526407,127.85460615158081,81.2996362845103,600.0,61.79704729715983,138.73362135887146,20.585755825042725,
Szymanski.txt,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,
equi-dist-sym.txt,0.04104328155517578,0.06766152381896973,0.018633921941121418,0.023526350657145183,0.015756686528523762,0.03319716453552246,600.0,0.0042544205983479815,0.03032362461090088,0.01302337646484375,
coffee-can.txt,0.037008206049601235,0.07256770133972168,0.006232261657714844,0.007052818934122722,0.02604079246520996,0.05885998407999674,0.016727447509765625,0.07563463846842448,0.035346031188964844,0.0068666934967041016,
water-jug.txt,600.0,600.0,600.0,600.0,600.0,600.0,16.207767645517986,197.7412963708242,416.07966804504395,318.1539375782013,
Lehmann-Rabin.txt,2.3185593287150064,15.61602512995402,0.03158068656921387,0.021896521250406902,2.277537743250529,15.583219687143961,99.4698092142741,0.3160834312438965,2.3369338512420654,0.028118371963500977,
herman-ring.txt,0.001794735590616862,0.0019930203755696616,0.0006154378255208334,0.0006878376007080078,0.0006855328877766927,0.0006820360819498698,0.0022507508595784507,0.0022727648417154946,0.002183079719543457,0.0007873773574829102,
Dijkstra-ring.txt,458.43687931696576,460.1535592873891,200.03675452868143,200.01002756754556,458.37900773684186,460.13592259089154,600.0,388.2038463751475,206.83659720420837,0.03561961650848389,
german-protocol.txt,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,
kanban-binary-encoding.txt,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,600.0,
mux-array.txt,1.085654576619466,8.798531770706177,0.015434583028157553,0.00920406977335612,1.06473175684611,8.784174044926962,2.7546602884928384,0.34364819526672363,0.3791459798812866,0.01154780387878418,
Burns.txt,74.93135984738667,67.55106997489929,0.052410284678141274,0.02852320671081543,74.8497687180837,67.50117635726929,12.390219529469809,0.9265836079915365,9.785146594047546,0.01647818088531494,
Dijkstra.txt,449.8380169868469,600.0,400.070063273112,600.0,449.7203073501587,600.0,97.84931357701619,600.0,600.0,600.0,
herman-linear.txt,0.002195596694946289,0.002002875010172526,0.0008534590403238932,0.0007443428039550781,0.0007069110870361328,0.0007033348083496094,0.0020297368367513022,0.0016258557637532551,0.001976609230041504,0.000742793083190918,
resource-allocator.txt,0.07314515113830566,0.4181388219197591,0.007214466730753581,0.007248719533284505,0.06295315424601237,0.4070395628611247,0.025133848190307617,0.07309571901957194,0.07304322719573975,0.007874727249145508,
LR-philo.txt,0.015067736307779947,0.01985796292622884,0.003140608469645182,0.0023720264434814453,0.009538650512695312,0.015172084172566732,0.041885693868001304,0.007255236307779948,0.015549659729003906,0.0032470226287841797,
Israeli-Jalfon.txt,0.003894249598185221,0.005158662796020508,0.0012989044189453125,0.001172939936319987,0.0018002986907958984,0.0032417774200439453,0.006892601648966472,0.0023461182912190757,0.003473997116088867,0.001134037971496582,
dining-cryptographers.txt,65.98573676745097,514.772079706192,4.446230173110962,401.00723004341125,61.14581068356832,513.6208964188894,340.7785385449727,12.008179187774658,273.6844619512558,20.183845281600952,


==> data/sep_vs.csv <==
Name,NerodeAvgTime,LindaAvgTime,NerodeFail,LindaFail,NerodeAvgMQ,LindaAvgMQ,NerodeAvgVQ,LindaAvgVQ
randm12.02.02.03.020_0030.03.aba.beta,1.086534333333333,0.08705345789591472,0.0,0.0,1184.0,0.08705345789591472,8.0,0.01726873715718587
randm12.02.02.08.020_0030.04.aba.beta,0.5124976666666666,0.034235874811808266,0.0,0.0,681.0,0.034235874811808266,9.0,0.009109894434611002
randm12.02.02.01.020_0030.05.aba.beta,0.13916666666666666,0.025699297587076824,0.0,0.0,339.0,0.025699297587076824,4.0,0.006529092788696289
randm12.02.02.19.020_0030.05.aba.beta,2.202147,0.12219699223836263,0.0,0.0,1511.0,0.12219699223836263,6.0,0.024647951126098633
randm12.02.02.15.020_0030.03.aba.beta,0.07126333333333333,0.011455615361531576,0.0,0.0,120.0,0.011455615361531576,2.0,0.004833062489827474
randm12.02.02.15.020_0030.04.aba.beta,0.087063,0.013350963592529297,0.0,0.0,143.0,0.013350963592529297,4.0,0.004977623621622722
randm12.02.02.18.020_0030.03.aba.beta,110.46802000000001,42.269863287607826,0.0,0.0,16487.0,42.269863287607826,19.0,1.164276361465454
randm12.02.02.16.020_0030.01.aba.beta,0.018752333333333333,0.004090309143066406,0.0,0.0,3.0,0.004090309143066406,1.0,0.0030171871185302734
randm12.02.02.16.020_0030.03.aba.beta,0.014840333333333332,0.003928025563557942,0.0,0.0,3.0,0.003928025563557942,1.0,0.0030329227447509766
randm12.02.02.06.020_0030.04.aba.beta,600.0,496.49058055877686,1.0,0.3333333333333333,0.0,296.49058055877686,0.0,2.0883105595906577
randm12.02.02.07.020_0030.02.aba.beta,7.638651,0.8483808040618896,0.0,0.0,5506.0,0.8483808040618896,12.0,0.1758097012837728
randm12.02.02.05.020_0030.02.aba.beta,600.0,16.588550011316936,1.0,0.0,0.0,16.588550011316936,0.0,0.6256923675537109
randm12.02.02.02.020_0030.05.aba.beta,92.991272,49.39557600021362,0.0,0.0,15446.0,49.39557600021362,23.0,0.75978684425354
randm12.02.02.10.020_0030.03.aba.beta,78.66769933333333,4.196025133132935,0.0,0.0,11645.0,4.196025133132935,15.0,0.37535373369852704
randm12.02.02.09.020_0030.04.aba.beta,112.71221433333334,0.18069879213968912,0.0,0.0,17416.0,0.18069879213968912,17.0,0.03644172350565592
randm12.02.02.10.020_0030.05.aba.beta,93.991283,55.83099436759949,0.0,0.0,15935.0,55.83099436759949,22.0,1.4716485341389973
randm12.02.02.06.020_0030.02.aba.beta,22.228814666666665,0.8226282596588135,0.0,0.0,8506.0,0.8226282596588135,22.0,0.19112491607666016
randm12.02.02.15.020_0030.05.aba.beta,0.05059533333333333,0.00987569491068522,0.0,0.0,47.0,0.00987569491068522,2.0,0.004303773244222005
randm12.02.02.06.020_0030.01.aba.beta,117.76965566666667,2.02414337793986,0.0,0.0,15575.0,2.02414337793986,16.0,0.25182382265726727
randm12.02.02.12.020_0030.05.aba.beta,3.6128130000000005,0.08018612861633301,0.0,0.0,3480.0,0.08018612861633301,14.0,0.019959290822347004
randm12.02.02.09.020_0030.01.aba.beta,14.961041,0.9513389269510905,0.0,0.0,4509.0,0.9513389269510905,10.0,0.19231446584065756
randm12.02.02.07.020_0030.01.aba.beta,1.9532736666666668,0.06764364242553711,0.0,0.0,2746.0,0.06764364242553711,9.0,0.015295028686523438
randm12.02.02.11.020_0030.01.aba.beta,56.29044166666666,0.0874179204305013,0.0,0.0,11781.0,0.0874179204305013,13.0,0.016111294428507488
randm12.02.02.14.020_0030.05.aba.beta,147.52745466666667,19.6222505569458,0.0,0.0,32907.0,19.6222505569458,38.0,0.5705475807189941
randm12.02.02.04.020_0030.04.aba.beta,216.90524233333335,429.61133392651874,0.0,0.3333333333333333,20269.0,229.61133392651877,22.0,1.3566184838612874
randm12.02.02.19.020_0030.02.aba.beta,1.032801,0.1628695329030355,0.0,0.0,1186.0,0.1628695329030355,9.0,0.03339139620463053
randm12.02.02.09.020_0030.02.aba.beta,2.595401666666667,0.06658164660135905,0.0,0.0,1551.0,0.06658164660135905,11.0,0.013590176900227865
randm12.02.02.11.020_0030.05.aba.beta,5.222235333333333,0.2236961523691813,0.0,0.0,2297.0,0.2236961523691813,7.0,0.048396666844685875
randm12.02.02.04.020_0030.05.aba.beta,187.76897133333333,13.001877307891846,0.0,0.0,20912.0,13.001877307891846,27.0,0.47634410858154297
randm12.02.02.06.020_0030.05.aba.beta,600.0,67.60616811116536,1.0,0.0,0.0,67.60616811116536,0.0,2.0066936016082764
randm12.02.02.04.020_0030.02.aba.beta,162.295856,1.4606058597564697,0.0,0.0,15320.0,1.4606058597564697,17.0,0.20967610677083334
randm12.02.02.17.020_0030.03.aba.beta,600.0,8.168599049250284,1.0,0.0,0.0,8.168599049250284,0.0,0.5462174415588379
randm12.02.02.03.020_0030.04.aba.beta,2.8682680000000005,0.19092384974161783,0.0,0.0,1913.0,0.19092384974161783,7.0,0.04536000887552897
randm12.02.02.10.020_0030.01.aba.beta,137.17724066666665,5.626208623250325,0.0,0.0,20257.0,5.626208623250325,27.0,0.472977081934611
randm12.02.02.08.020_0030.01.aba.beta,4.189452666666667,0.1012710730234782,0.0,0.0,2761.0,0.1012710730234782,11.0,0.022438923517862957
randm12.02.02.11.020_0030.02.aba.beta,6.737184666666667,0.1374514897664388,0.0,0.0,4029.0,0.1374514897664388,10.0,0.02933812141418457
randm12.02.02.19.020_0030.03.aba.beta,2.5151186666666665,0.11318135261535645,0.0,0.0,1894.0,0.11318135261535645,11.0,0.026528358459472656
randm12.02.02.12.020_0030.02.aba.beta,0.5802626666666667,0.035904486974080406,0.0,0.0,819.0,0.035904486974080406,8.0,0.008432865142822266
randm12.02.02.06.020_0030.03.aba.beta,209.80822,58.52668595314026,0.0,0.0,20985.0,58.52668595314026,28.0,0.6729900042215983
randm12.02.02.09.020_0030.05.aba.beta,600.0,0.10729575157165527,1.0,0.0,0.0,0.10729575157165527,0.0,0.02058895428975423
randm12.02.02.11.020_0030.03.aba.beta,0.8701113333333333,0.2654255231221517,0.0,0.0,1231.0,0.2654255231221517,5.0,0.06458051999409993
randm12.02.02.04.020_0030.03.aba.beta,239.496606,3.7988205750783286,0.0,0.0,18750.0,3.7988205750783286,18.0,0.3896487553914388
randm12.02.02.05.020_0030.03.aba.beta,600.0,600.0,1.0,1.0,0.0,0.0,0.0,0.0
randm12.02.02.02.020_0030.02.aba.beta,21.763665666666668,230.2789855003357,0.0,0.0,7099.0,230.2789855003357,22.0,1.5692612330118816
randm12.02.02.17.020_0030.02.aba.beta,600.0,6.7403186957041425,1.0,0.0,0.0,6.7403186957041425,0.0,0.3380916118621826
randm12.02.02.12.020_0030.01.aba.beta,0.5392353333333334,0.07693290710449219,0.0,0.0,923.0,0.07693290710449219,8.0,0.01616819699605306
randm12.02.02.02.020_0030.03.aba.beta,19.20738233333333,74.38330539067586,0.0,0.0,5102.0,74.38330539067586,9.0,1.3666606744130452
randm12.02.02.02.020_0030.04.aba.beta,409.96143333333333,234.19138177235922,0.0,0.0,34344.0,234.19138177235922,24.0,1.0248371760050456
randm12.02.02.13.020_0030.01.aba.beta,0.9433676666666667,0.056707541147867836,0.0,0.0,1456.0,0.056707541147867836,8.0,0.012570699055989584
randm12.02.02.01.020_0030.03.aba.beta,0.15641166666666664,0.019984006881713867,0.0,0.0,339.0,0.019984006881713867,6.0,0.005126158396402995
randm12.02.02.01.020_0030.02.aba.beta,0.11348899999999999,0.020070711771647137,0.0,0.0,215.0,0.020070711771647137,4.0,0.0051577091217041016
randm12.02.02.16.020_0030.05.aba.beta,0.013502666666666668,0.0037964979807535806,0.0,0.0,3.0,0.0037964979807535806,1.0,0.0029559930165608725
randm12.02.02.04.020_0030.01.aba.beta,1.3794263333333332,0.5285215377807617,0.0,0.0,1423.0,0.5285215377807617,11.0,0.10412120819091797
randm12.02.02.05.020_0030.04.aba.beta,600.0,108.7021222114563,1.0,0.0,0.0,108.7021222114563,0.0,1.2867163022359211
randm12.02.02.18.020_0030.05.aba.beta,13.7754,15.185129245122274,0.0,0.0,5429.0,15.185129245122274,14.0,0.8039572238922119
randm12.02.02.01.020_0030.01.aba.beta,3.114093,0.06555485725402832,0.0,0.0,3088.0,0.06555485725402832,13.0,0.013286511103312174
randm12.02.02.10.020_0030.04.aba.beta,19.903616666666668,7.459675709406535,0.0,0.0,8825.0,7.459675709406535,18.0,0.37844014167785645
randm12.02.02.15.020_0030.02.aba.beta,0.05331033333333333,0.010234196980794271,0.0,0.0,113.0,0.010234196980794271,3.0,0.004640420277913411
randm12.02.02.14.020_0030.01.aba.beta,300.83961833333336,64.13485185305278,0.0,0.0,46449.0,64.13485185305278,37.0,1.5994699001312256
randm12.02.02.02.020_0030.01.aba.beta,148.18475766666668,4.312329133351644,0.0,0.0,18486.0,4.312329133351644,21.0,0.3670082887013753
randm12.02.02.07.020_0030.04.aba.beta,4.000400666666667,0.08137774467468262,0.0,0.0,3295.0,0.08137774467468262,5.0,0.018005847930908203
randm12.02.02.14.020_0030.03.aba.beta,390.5478333333333,4.030388196309407,0.0,0.0,34963.0,4.030388196309407,36.0,0.30020737648010254
randm12.02.02.12.020_0030.04.aba.beta,0.5698586666666666,0.042542219161987305,0.0,0.0,1011.0,0.042542219161987305,8.0,0.008720080057779947
randm12.02.02.17.020_0030.05.aba.beta,158.16571466666667,1.8971437613169353,0.0,0.0,10037.0,1.8971437613169353,11.0,0.1944568157196045
randm12.02.02.13.020_0030.03.aba.beta,0.49699833333333343,0.0757598876953125,0.0,0.0,987.0,0.0757598876953125,6.0,0.018217166264851887
randm12.02.02.16.020_0030.02.aba.beta,0.019471333333333334,0.0038667519887288413,0.0,0.0,3.0,0.0038667519887288413,1.0,0.0029816627502441406
randm12.02.02.05.020_0030.05.aba.beta,600.0,3.9115378856658936,1.0,0.0,0.0,3.9115378856658936,0.0,0.3176888624827067
randm12.02.02.18.020_0030.04.aba.beta,9.854273666666666,16.583607117335003,0.0,0.0,4775.0,16.583607117335003,17.0,0.7218146324157715
randm12.02.02.07.020_0030.03.aba.beta,1.158296,0.04990593592325846,0.0,0.0,1925.0,0.04990593592325846,8.0,0.012415250142415365
randm12.02.02.08.020_0030.05.aba.beta,0.5629143333333333,0.21738179524739584,0.0,0.0,1043.0,0.21738179524739584,8.0,0.0519710381825765
randm12.02.02.03.020_0030.02.aba.beta,1.7102506666666668,0.8781560262044271,0.0,0.0,2336.0,0.8781560262044271,9.0,0.17846806844075522
randm12.02.02.05.020_0030.01.aba.beta,600.0,600.0,1.0,1.0,0.0,0.0,0.0,0.0
randm12.02.02.13.020_0030.04.aba.beta,3.852278,0.4512646993001302,0.0,0.0,3071.0,0.4512646993001302,8.0,0.08201797803243001
randm12.02.02.17.020_0030.01.aba.beta,600.0,16.994959433873493,1.0,0.0,0.0,16.994959433873493,0.0,0.6341803073883057
randm12.02.02.08.020_0030.02.aba.beta,3.891054333333333,1.4297901789347331,0.0,0.0,3809.0,1.4297901789347331,14.0,0.20188355445861816
randm12.02.02.13.020_0030.02.aba.beta,0.215674,0.0543359120686849,0.0,0.0,379.0,0.0543359120686849,4.0,0.010168711344401041
randm12.02.02.17.020_0030.04.aba.beta,600.0,9.008679310480753,1.0,0.0,0.0,9.008679310480753,0.0,0.4180607795715332
randm12.02.02.12.020_0030.03.aba.beta,6.356247,0.7371660868326823,0.0,0.0,3986.0,0.7371660868326823,16.0,0.134414275487264
randm12.02.02.08.020_0030.03.aba.beta,12.003675666666666,1.2339965502421062,0.0,0.0,6108.0,1.2339965502421062,18.0,0.19214709599812826
randm12.02.02.16.020_0030.04.aba.beta,0.011383666666666667,0.003937323888142903,0.0,0.0,3.0,0.003937323888142903,1.0,0.002985795338948568
randm12.02.02.19.020_0030.01.aba.beta,2.152893666666667,0.05697933832804362,0.0,0.0,2171.0,0.05697933832804362,9.0,0.011993964513142904
randm12.02.02.18.020_0030.02.aba.beta,11.238172666666665,18.574920972188313,0.0,0.0,5452.0,18.574920972188313,18.0,0.5581781069437662
randm12.02.02.18.020_0030.01.aba.beta,17.580319,1.6021961371103923,0.0,0.0,5883.0,1.6021961371103923,22.0,0.19173852602640787
randm12.02.02.10.020_0030.02.aba.beta,600.0,600.0,1.0,1.0,0.0,0.0,0.0,0.0
randm12.02.02.14.020_0030.02.aba.beta,348.50871433333333,3.7838451862335205,0.0,0.0,46126.0,3.7838451862335205,42.0,0.24311439196268717
randm12.02.02.07.020_0030.05.aba.beta,1.033692,0.6827910741170248,0.0,0.0,1136.0,0.6827910741170248,8.0,0.12692785263061523
randm12.02.02.19.020_0030.04.aba.beta,0.7735903333333334,0.051896254221598305,0.0,0.0,1055.0,0.051896254221598305,7.0,0.009764273961385092
randm12.02.02.03.020_0030.05.aba.beta,2.9987076666666668,0.08279927571614583,0.0,0.0,2509.0,0.08279927571614583,10.0,0.015872399012247723
randm12.02.02.11.020_0030.04.aba.beta,10.897270666666666,0.15611068407694498,0.0,0.0,4445.0,0.15611068407694498,11.0,0.03348048528035482
randm12.02.02.03.020_0030.01.aba.beta,4.183990333333334,0.1776274045308431,0.0,0.0,3073.0,0.1776274045308431,10.0,0.03704706827799479
randm12.02.02.09.020_0030.03.aba.beta,47.263688333333334,0.3396912415822347,0.0,0.0,11058.0,0.3396912415822347,16.0,0.06646466255187988
randm12.02.02.13.020_0030.05.aba.beta,22.601255666666663,1.2659794489542644,0.0,0.0,6787.0,1.2659794489542644,8.0,0.1786803404490153
randm12.02.02.14.020_0030.04.aba.beta,72.108472,96.17753291130066,0.0,0.0,16791.0,96.17753291130066,28.0,2.0325547059377036
randm12.02.02.01.020_0030.04.aba.beta,0.29705566666666666,0.029285113016764324,0.0,0.0,721.0,0.029285113016764324,6.0,0.007181247075398763
randm12.02.02.15.020_0030.01.aba.beta,0.05316066666666667,0.008438030878702799,0.0,0.0,53.0,0.008438030878702799,2.0,0.004001299540201823
randm13.02.02.13.020_0030.04.aba.beta,600.0,9.760821421941122,1.0,0.0,0.0,9.760821421941122,0.0,0.6171139081319174
randm13.02.02.04.020_0030.03.aba.beta,600.0,17.60078485806783,1.0,0.0,0.0,17.60078485806783,0.0,1.0786195596059163
randm13.02.02.09.020_0030.03.aba.beta,600.0,63.70581769943237,1.0,0.0,0.0,63.70581769943237,0.0,1.5142335096995037
randm13.02.02.09.020_0030.04.aba.beta,242.47383866666667,76.85212540626526,0.0,0.0,24789.0,76.85212540626526,24.0,0.9736042022705078
randm13.02.02.04.020_0030.02.aba.beta,600.0,54.99043607711792,1.0,0.0,0.0,54.99043607711792,0.0,0.87725830078125
randm13.02.02.18.020_0030.01.aba.beta,2.4410036666666666,0.2429957389831543,0.0,0.0,2475.0,0.2429957389831543,11.0,0.05634570121765137
randm13.02.02.05.020_0030.03.aba.beta,9.614611,155.66772055625916,0.0,0.0,3977.0,155.66772055625916,15.0,0.9037127494812012
randm13.02.02.03.020_0030.03.aba.beta,455.590718,2.968399922053019,0.0,0.0,26539.0,2.968399922053019,32.0,0.2926071484883626
randm13.02.02.08.020_0030.05.aba.beta,16.931842,4.18214766184489,0.0,0.0,4567.0,4.18214766184489,9.0,0.3717438379923503
randm13.02.02.18.020_0030.02.aba.beta,3.309787333333333,0.08320554097493489,0.0,0.0,2369.0,0.08320554097493489,16.0,0.018532594045003254
randm13.02.02.11.020_0030.05.aba.beta,7.027757666666666,5.645557880401611,0.0,0.0,3716.0,5.645557880401611,18.0,0.38130704561869305
randm13.02.02.13.020_0030.03.aba.beta,600.0,57.11083213488261,1.0,0.0,0.0,57.11083213488261,0.0,1.153164227803548
randm13.02.02.17.020_0030.01.aba.beta,0.6096033333333333,0.057948033014933266,0.0,0.0,771.0,0.057948033014933266,7.0,0.011008183161417643
randm13.02.02.02.020_0030.05.aba.beta,0.9899249999999999,0.02475396792093913,0.0,0.0,1543.0,0.02475396792093913,10.0,0.0060923099517822266
randm13.02.02.11.020_0030.03.aba.beta,62.207534333333335,1.5204827785491943,0.0,0.0,12793.0,1.5204827785491943,23.0,0.2451509634653727
randm13.02.02.10.020_0030.04.aba.beta,434.07555333333335,324.2823923428853,0.0,0.0,24058.0,324.2823923428853,19.0,2.4459259510040283
randm13.02.02.19.020_0030.04.aba.beta,155.00159,180.09543919563293,0.0,0.0,12330.0,180.09543919563293,17.0,1.7035552660624187
randm13.02.02.09.020_0030.05.aba.beta,30.33668133333333,4.10851788520813,0.0,0.0,10297.0,4.10851788520813,18.0,0.4003598690032959
randm13.02.02.13.020_0030.05.aba.beta,180.025888,45.63487116495768,0.0,0.0,20928.0,45.63487116495768,31.0,1.2914464473724365
randm13.02.02.17.020_0030.02.aba.beta,2.4496756666666664,0.15651718775431314,0.0,0.0,2523.0,0.15651718775431314,10.0,0.033449014027913414
randm13.02.02.04.020_0030.04.aba.beta,600.0,14.1824209690094,1.0,0.0,0.0,14.1824209690094,0.0,0.5747968355814616
randm13.02.02.14.020_0030.04.aba.beta,2.069865666666667,0.8714146614074707,0.0,0.0,2383.0,0.8714146614074707,12.0,0.1539922555287679
randm13.02.02.07.020_0030.04.aba.beta,6.145422666666668,11.354468743006388,0.0,0.0,3619.0,11.354468743006388,10.0,0.44609681765238446
randm13.02.02.03.020_0030.01.aba.beta,19.362533666666668,0.2523324489593506,0.0,0.0,4972.0,0.2523324489593506,15.0,0.060424089431762695
randm13.02.02.19.020_0030.01.aba.beta,42.50562433333334,3.852130651473999,0.0,0.0,7860.0,3.852130651473999,14.0,0.37784838676452637
randm13.02.02.06.020_0030.04.aba.beta,1.9773139999999998,0.40940459569295246,0.0,0.0,2623.0,0.40940459569295246,9.0,0.09138894081115723
randm13.02.02.08.020_0030.03.aba.beta,560.1349799999999,0.43633270263671875,0.0,0.0,42107.0,0.43633270263671875,24.0,0.09873175621032715
randm13.02.02.17.020_0030.03.aba.beta,0.6137216666666667,0.07257461547851562,0.0,0.0,1391.0,0.07257461547851562,7.0,0.015681664148966473
randm13.02.02.05.020_0030.05.aba.beta,51.685139,96.32076255480449,0.0,0.0,9522.0,96.32076255480449,18.0,1.5327456792195637
randm13.02.02.07.020_0030.03.aba.beta,2.1673293333333334,0.31391294797261554,0.0,0.0,1677.0,0.31391294797261554,6.0,0.07123080889383952
randm13.02.02.06.020_0030.03.aba.beta,2.3238033333333337,0.6829435030619303,0.0,0.0,2225.0,0.6829435030619303,7.0,0.12269798914591472
randm13.02.02.08.020_0030.04.aba.beta,39.10659033333334,0.915019671122233,0.0,0.0,12256.0,0.915019671122233,16.0,0.1701494057973226
randm13.02.02.01.020_0030.01.aba.beta,1.091785,0.06902241706848145,0.0,0.0,1311.0,0.06902241706848145,9.0,0.017722527186075848
randm13.02.02.04.020_0030.05.aba.beta,163.906822,169.34909629821777,0.0,0.0,16204.0,169.34909629821777,24.0,1.1247121493021648
randm13.02.02.14.020_0030.02.aba.beta,8.19928,2.6246398289998374,0.0,0.0,4479.0,2.6246398289998374,10.0,0.337401549021403
randm13.02.02.01.020_0030.05.aba.beta,21.136954666666668,0.44951550165812176,0.0,0.0,8415.0,0.44951550165812176,19.0,0.09349783261617024
randm13.02.02.02.020_0030.03.aba.beta,0.571113,0.06048250198364258,0.0,0.0,950.0,0.06048250198364258,7.0,0.01338648796081543
randm13.02.02.11.020_0030.02.aba.beta,4.882885,0.15798179308573404,0.0,0.0,2659.0,0.15798179308573404,10.0,0.03333417574564616
randm13.02.02.15.020_0030.04.aba.beta,600.0,181.43502362569174,1.0,0.0,0.0,181.43502362569174,0.0,1.86558731396993
randm13.02.02.04.020_0030.01.aba.beta,600.0,208.63572772343954,1.0,0.0,0.0,208.63572772343954,0.0,0.7666010856628418
randm13.02.02.15.020_0030.05.aba.beta,600.0,600.0,1.0,1.0,0.0,0.0,0.0,0.0
randm13.02.02.05.020_0030.01.aba.beta,14.926471333333334,10.936479886372885,0.0,0.0,3713.0,10.936479886372885,15.0,0.5564785798390707
randm13.02.02.09.020_0030.01.aba.beta,600.0,600.0,1.0,1.0,0.0,0.0,0.0,0.0
randm13.02.02.01.020_0030.03.aba.beta,16.688698666666667,10.019543091456095,0.0,0.0,7497.0,10.019543091456095,19.0,0.816681702931722
randm13.02.02.19.020_0030.05.aba.beta,65.76258433333332,600.0,0.0,1.0,11253.0,0.0,19.0,0.0
randm13.02.02.18.020_0030.04.aba.beta,165.70549366666665,0.32514150937398273,0.0,0.0,24012.0,0.32514150937398273,24.0,0.07053955396016438
randm13.02.02.11.020_0030.01.aba.beta,9.60346,1.1927638053894043,0.0,0.0,4956.0,1.1927638053894043,12.0,0.18005665143330893
randm13.02.02.16.020_0030.05.aba.beta,124.83933533333334,298.05093757311505,0.0,0.0,12185.0,298.05093757311505,10.0,2.178643226623535
randm13.02.02.17.020_0030.05.aba.beta,1.8103869999999997,0.10674468676249187,0.0,0.0,2499.0,0.10674468676249187,6.0,0.021698713302612305
randm13.02.02.06.020_0030.05.aba.beta,0.780593,0.05711674690246582,0.0,0.0,1075.0,0.05711674690246582,6.0,0.012651443481445312
randm13.02.02.13.020_0030.01.aba.beta,600.0,448.49424417813617,1.0,0.6666666666666666,0.0,48.49424417813619,0.0,1.012617826461792
randm13.02.02.14.020_0030.05.aba.beta,14.916690000000001,20.996269305547077,0.0,0.0,6759.0,20.996269305547077,11.0,0.5347774028778076
randm13.02.02.06.020_0030.01.aba.beta,1.7650273333333333,0.07554896672566731,0.0,0.0,1423.0,0.07554896672566731,7.0,0.013929049173990885
randm13.02.02.15.020_0030.03.aba.beta,206.91394366666665,202.87365794181824,0.0,0.3333333333333333,23706.0,2.8736579418182373,22.0,0.3238508701324463
randm13.02.02.06.020_0030.02.aba.beta,45.188707666666666,0.10998217264811198,0.0,0.0,9417.0,0.10998217264811198,12.0,0.02718186378479004
randm13.02.02.09.020_0030.02.aba.beta,70.20364133333334,54.10000411669413,0.0,0.0,11876.0,54.10000411669413,16.0,1.3120664755503337
randm13.02.02.10.020_0030.02.aba.beta,3.5898446666666666,0.23573891321818033,0.0,0.0,2455.0,0.23573891321818033,11.0,0.05510862668355306
randm13.02.02.01.020_0030.04.aba.beta,5.471529,0.06152812639872233,0.0,0.0,4052.0,0.06152812639872233,16.0,0.013038237889607748
randm13.02.02.12.020_0030.04.aba.beta,0.21889933333333333,0.024536609649658203,0.0,0.0,567.0,0.024536609649658203,6.0,0.0064051151275634766
randm13.02.02.07.020_0030.05.aba.beta,3.1322463333333332,0.09333109855651855,0.0,0.0,2459.0,0.09333109855651855,10.0,0.020052035649617512
randm13.02.02.10.020_0030.03.aba.beta,0.7899766666666667,0.1388536294301351,0.0,0.0,1055.0,0.1388536294301351,7.0,0.030298868815104168
randm13.02.02.16.020_0030.04.aba.beta,13.630016,0.9237775007883707,0.0,0.0,2676.0,0.9237775007883707,9.0,0.19159277280171713
randm13.02.02.12.020_0030.01.aba.beta,0.16238333333333335,0.05638949076334635,0.0,0.0,387.0,0.05638949076334635,5.0,0.012386004130045572
randm13.02.02.12.020_0030.03.aba.beta,0.059112,0.01965443293253581,0.0,0.0,63.0,0.01965443293253581,2.0,0.005326271057128906
randm13.02.02.05.020_0030.02.aba.beta,8.957495666666667,20.464862902959187,0.0,0.0,4111.0,20.464862902959187,12.0,0.9001456101735433
randm13.02.02.02.020_0030.01.aba.beta,0.242703,0.07931685447692871,0.0,0.0,601.0,0.07931685447692871,6.0,0.01770480473836263
randm13.02.02.18.020_0030.05.aba.beta,15.56349,0.14860169092814127,0.0,0.0,5278.0,0.14860169092814127,9.0,0.03395827611287435
randm13.02.02.01.020_0030.02.aba.beta,3.324403,0.18707378705342612,0.0,0.0,2816.0,0.18707378705342612,11.0,0.03647295633951823
randm13.02.02.12.020_0030.02.aba.beta,0.07405333333333333,0.01964879035949707,0.0,0.0,119.0,0.01964879035949707,3.0,0.005289793014526367
randm13.02.02.17.020_0030.04.aba.beta,1.3849799999999999,0.05382315317789713,0.0,0.0,1415.0,0.05382315317789713,7.0,0.011283000310262045
randm13.02.02.19.020_0030.03.aba.beta,600.0,7.120648225148519,1.0,0.0,0.0,7.120648225148519,0.0,0.4864377975463867
randm13.02.02.08.020_0030.02.aba.beta,24.015624333333335,0.8529518445332845,0.0,0.0,7078.0,0.8529518445332845,16.0,0.12445187568664551
randm13.02.02.16.020_0030.02.aba.beta,278.5650233333333,0.3221091429392497,0.0,0.0,19775.0,0.3221091429392497,15.0,0.07043798764546712
randm13.02.02.10.020_0030.05.aba.beta,10.033195666666666,0.29177165031433105,0.0,0.0,4318.0,0.29177165031433105,12.0,0.07211144765218098
randm13.02.02.03.020_0030.04.aba.beta,600.0,27.540615399678547,1.0,0.0,0.0,27.540615399678547,0.0,0.5796302159627279
randm13.02.02.07.020_0030.02.aba.beta,85.260466,0.27909406026204425,0.0,0.0,12860.0,0.27909406026204425,15.0,0.06628870964050293
randm13.02.02.10.020_0030.01.aba.beta,5.1731446666666665,0.2334254582722982,0.0,0.0,3626.0,0.2334254582722982,12.0,0.04666463534037272
randm13.02.02.07.020_0030.01.aba.beta,3.80437,0.08170771598815918,0.0,0.0,3244.0,0.08170771598815918,10.0,0.01612695058186849
randm13.02.02.15.020_0030.01.aba.beta,600.0,3.304190238316854,1.0,0.0,0.0,3.304190238316854,0.0,0.31188225746154785
randm13.02.02.05.020_0030.04.aba.beta,47.48609,42.77487850189209,0.0,0.0,7058.0,42.77487850189209,12.0,1.0991685390472412
randm13.02.02.14.020_0030.03.aba.beta,21.582205666666667,193.40453187624612,0.0,0.0,8607.0,193.40453187624612,12.0,1.4197834332784016
randm13.02.02.03.020_0030.02.aba.beta,272.33059433333335,23.384492715199787,0.0,0.0,26877.0,23.384492715199787,32.0,0.6080760955810547
randm13.02.02.14.020_0030.01.aba.beta,18.382214,0.9192219575246176,0.0,0.0,8506.0,0.9192219575246176,18.0,0.1542054812113444
randm13.02.02.13.020_0030.02.aba.beta,600.0,460.2113405068715,1.0,0.6666666666666666,0.0,60.211340506871544,0.0,0.7594663302103678
randm13.02.02.03.020_0030.05.aba.beta,40.938248666666674,0.7516351540883383,0.0,0.0,8248.0,0.7516351540883383,23.0,0.12377444903055827
randm13.02.02.18.020_0030.03.aba.beta,230.275027,1.2210005124409993,0.0,0.0,20408.0,1.2210005124409993,19.0,0.18979851404825845
randm13.02.02.16.020_0030.01.aba.beta,6.802457333333334,16.57541100184123,0.0,0.0,3260.0,16.57541100184123,14.0,0.6901311079661051
randm13.02.02.11.020_0030.04.aba.beta,14.763615666666666,0.5256152947743734,0.0,0.0,5674.0,0.5256152947743734,13.0,0.10709404945373535
randm13.02.02.08.020_0030.01.aba.beta,5.033097000000001,143.0010704199473,0.0,0.0,2712.0,143.0010704199473,15.0,1.2484764258066814
randm13.02.02.12.020_0030.05.aba.beta,0.5891696666666667,0.01961366335550944,0.0,0.0,1548.0,0.01961366335550944,7.0,0.0058841705322265625
randm13.02.02.02.020_0030.04.aba.beta,0.6856123333333333,0.041205406188964844,0.0,0.0,1240.0,0.041205406188964844,8.0,0.010028362274169922
randm13.02.02.16.020_0030.03.aba.beta,2.0674506666666663,0.2685188452402751,0.0,0.0,1589.0,0.2685188452402751,7.0,0.05858929951985677
randm13.02.02.02.020_0030.02.aba.beta,0.7442473333333334,0.05202945073445638,0.0,0.0,980.0,0.05202945073445638,9.0,0.010003328323364258
randm13.02.02.15.020_0030.02.aba.beta,84.70521866666667,19.763230721155804,0.0,0.0,13195.0,19.763230721155804,22.0,1.0817665259043376
randm13.02.02.19.020_0030.02.aba.beta,99.41808766666668,533.2311061223348,0.0,0.6666666666666666,12176.0,133.2311061223348,19.0,0.46298925081888836
randm05.02.02.11.020_0030.04.aba.beta,0.08832866666666667,0.011652469635009766,0.0,0.0,191.0,0.011652469635009766,4.0,0.004904429117838542
randm04.02.02.07.020_0030.03.aba.beta,0.019107333333333334,0.00461729367574056,0.0,0.0,5.0,0.00461729367574056,1.0,0.003184715906778971
randm11.02.02.09.020_0030.01.aba.beta,0.20210633333333336,0.0276795228322347,0.0,0.0,423.0,0.0276795228322347,7.0,0.00809025764465332
randm11.02.02.06.020_0030.04.aba.beta,2.449906,0.5110127131144205,0.0,0.0,2614.0,0.5110127131144205,11.0,0.10410189628601074
randm08.02.02.14.020_0030.03.aba.beta,0.242748,0.028746525446573894,0.0,0.0,637.0,0.028746525446573894,6.0,0.008146127065022787
randm11.02.02.06.020_0030.01.aba.beta,0.328541,0.17406264940897623,0.0,0.0,839.0,0.17406264940897623,8.0,0.039938926696777344
randm07.02.02.19.020_0030.03.aba.beta,0.075494,0.01366575558980306,0.0,0.0,215.0,0.01366575558980306,4.0,0.0061024824778238935
randm09.02.02.16.020_0030.05.aba.beta,0.5097966666666667,0.014803489049275717,0.0,0.0,1090.0,0.014803489049275717,6.0,0.005107879638671875
randm04.02.02.09.020_0030.03.aba.beta,0.036868333333333336,0.005431413650512695,0.0,0.0,27.0,0.005431413650512695,2.0,0.0036504268646240234
randm09.02.02.07.020_0030.05.aba.beta,0.013054333333333334,0.004213889439900716,0.0,0.0,3.0,0.004213889439900716,1.0,0.003120581309000651
randm07.02.02.07.020_0030.03.aba.beta,1.2885936666666666,0.2752344608306885,0.0,0.0,1841.0,0.2752344608306885,10.0,0.058053175608317055
randm10.02.02.11.020_0030.03.aba.beta,0.34138,0.04079174995422363,0.0,0.0,662.0,0.04079174995422363,5.0,0.010690132776896158
randm06.02.02.19.020_0030.01.aba.beta,0.010540666666666665,0.0038993358612060547,0.0,0.0,3.0,0.0038993358612060547,1.0,0.0029948552449544272
randm07.02.02.06.020_0030.02.aba.beta,0.04504333333333333,0.007054487864176433,0.0,0.0,59.0,0.007054487864176433,3.0,0.003651777903238932
randm07.02.02.02.020_0030.01.aba.beta,0.009216,0.003912925720214844,0.0,0.0,3.0,0.003912925720214844,1.0,0.002977768580118815
randm04.02.02.03.020_0030.03.aba.beta,0.028218999999999998,0.0049622853597005205,0.0,0.0,27.0,0.0049622853597005205,2.0,0.00335081418355306
randm05.02.02.04.020_0030.02.aba.beta,0.04669466666666666,0.009293953577677408,0.0,0.0,113.0,0.009293953577677408,3.0,0.004220485687255859
randm04.02.02.15.020_0030.05.aba.beta,0.026073333333333334,0.004612127939860026,0.0,0.0,5.0,0.004612127939860026,1.0,0.0031969547271728516
randm05.02.02.18.020_0030.05.aba.beta,0.009705333333333333,0.003843386967976888,0.0,0.0,3.0,0.003843386967976888,1.0,0.0029754638671875
randm09.02.02.11.020_0030.01.aba.beta,0.22435466666666667,0.034058729807535805,0.0,0.0,553.0,0.034058729807535805,5.0,0.008057196935017904
randm04.02.02.19.020_0030.03.aba.beta,0.037746,0.006131092707316081,0.0,0.0,35.0,0.006131092707316081,2.0,0.0036846001942952475
randm11.02.02.08.020_0030.04.aba.beta,0.14885833333333334,0.03641732533772787,0.0,0.0,384.0,0.03641732533772787,6.0,0.009545326232910156
randm05.02.02.02.020_0030.05.aba.beta,0.028393666666666668,0.005585034688313802,0.0,0.0,23.0,0.005585034688313802,2.0,0.0034084320068359375
randm09.02.02.13.020_0030.04.aba.beta,0.5791353333333333,0.03603013356526693,0.0,0.0,1031.0,0.03603013356526693,7.0,0.00899044672648112
randm06.02.02.05.020_0030.03.aba.beta,0.05862933333333333,0.010854244232177734,0.0,0.0,137.0,0.010854244232177734,3.0,0.004559119542439778
randm09.02.02.07.020_0030.03.aba.beta,0.009735666666666665,0.003879388173421224,0.0,0.0,3.0,0.003879388173421224,1.0,0.0029986699422200522
randm04.02.02.12.020_0030.04.aba.beta,0.03036866666666667,0.005724032719930013,0.0,0.0,63.0,0.005724032719930013,2.0,0.003446181615193685
randm04.02.02.16.020_0030.04.aba.beta,0.027595666666666668,0.006569465001424153,0.0,0.0,23.0,0.006569465001424153,2.0,0.0037879149119059243
randm10.02.02.06.020_0030.03.aba.beta,117.19794300000001,1.5198082129160564,0.0,0.0,17654.0,1.5198082129160564,17.0,0.20670461654663086
randm05.02.02.08.020_0030.05.aba.beta,0.03196733333333333,0.004794915517171224,0.0,0.0,19.0,0.004794915517171224,2.0,0.003196080525716146
randm11.02.02.10.020_0030.03.aba.beta,345.153265,1.6032412846883137,0.0,0.0,35905.0,1.6032412846883137,22.0,0.16650660832722983
randm04.02.02.06.020_0030.03.aba.beta,0.04130333333333333,0.005471865336100261,0.0,0.0,19.0,0.005471865336100261,2.0,0.0034117698669433594
randm04.02.02.03.020_0030.01.aba.beta,0.030178333333333335,0.00580588976542155,0.0,0.0,27.0,0.00580588976542155,2.0,0.003449598948160807
randm11.02.02.19.020_0030.04.aba.beta,195.62984333333335,160.39145501454672,0.0,0.0,22072.0,160.39145501454672,31.0,0.7158532937367758
randm06.02.02.06.020_0030.01.aba.beta,0.05035766666666666,0.02670137087504069,0.0,0.0,101.0,0.02670137087504069,3.0,0.007912874221801758
randm07.02.02.11.020_0030.01.aba.beta,0.5658463333333333,0.01873183250427246,0.0,0.0,1541.0,0.01873183250427246,7.0,0.006084044774373372
randm11.02.02.12.020_0030.04.aba.beta,0.266376,0.014329036076863607,0.0,0.0,747.0,0.014329036076863607,8.0,0.005148092905680339
randm06.02.02.15.020_0030.05.aba.beta,0.061309,0.021750609079996746,0.0,0.0,167.0,0.021750609079996746,4.0,0.008430719375610352
randm09.02.02.19.020_0030.04.aba.beta,8.916557000000001,9.692173401514689,0.0,0.0,5126.0,9.692173401514689,15.0,0.5376513004302979
randm07.02.02.08.020_0030.05.aba.beta,0.011271999999999999,0.003983418146769206,0.0,0.0,3.0,0.003983418146769206,1.0,0.0029973983764648438
randm08.02.02.12.020_0030.03.aba.beta,0.280382,0.04139892260233561,0.0,0.0,789.0,0.04139892260233561,4.0,0.011633555094401041
randm11.02.02.15.020_0030.03.aba.beta,11.774483666666669,0.06294941902160645,0.0,0.0,3329.0,0.06294941902160645,6.0,0.011328617731730143
randm08.02.02.06.020_0030.04.aba.beta,0.40043333333333336,0.04730598131815592,0.0,0.0,671.0,0.04730598131815592,6.0,0.012336651484171549
randm09.02.02.09.020_0030.02.aba.beta,0.5898143333333333,0.10804510116577148,0.0,0.0,927.0,0.10804510116577148,5.0,0.021389484405517578
randm06.02.02.06.020_0030.05.aba.beta,0.162491,0.025642871856689453,0.0,0.0,387.0,0.025642871856689453,6.0,0.008147637049357096
randm10.02.02.03.020_0030.05.aba.beta,5.110022,0.11786286036173503,0.0,0.0,3932.0,0.11786286036173503,17.0,0.026702165603637695
randm08.02.02.03.020_0030.05.aba.beta,1.881772,0.0275265375773112,0.0,0.0,2665.0,0.0275265375773112,7.0,0.0071078141530354815
randm06.02.02.09.020_0030.04.aba.beta,0.12594566666666665,0.018742799758911133,0.0,0.0,535.0,0.018742799758911133,4.0,0.0067026615142822266
randm09.02.02.19.020_0030.02.aba.beta,6.477505,1.474836826324463,0.0,0.0,4655.0,1.474836826324463,14.0,0.23053359985351562
randm11.02.02.18.020_0030.05.aba.beta,0.10319966666666665,0.021006186803181965,0.0,0.0,231.0,0.021006186803181965,6.0,0.0069840749104817705
randm06.02.02.16.020_0030.03.aba.beta,0.036455,0.004473288853963216,0.0,0.0,23.0,0.004473288853963216,2.0,0.0031766891479492188
randm04.02.02.03.020_0030.05.aba.beta,0.043250000000000004,0.008045276006062826,0.0,0.0,59.0,0.008045276006062826,3.0,0.0043735504150390625
randm07.02.02.04.020_0030.05.aba.beta,0.03999566666666666,0.007832050323486328,0.0,0.0,59.0,0.007832050323486328,3.0,0.003967841466267903
randm06.02.02.19.020_0030.05.aba.beta,0.012180000000000002,0.003830591837565104,0.0,0.0,3.0,0.003830591837565104,1.0,0.0029764175415039062
randm05.02.02.10.020_0030.04.aba.beta,0.06287333333333334,0.012424548467000326,0.0,0.0,125.0,0.012424548467000326,4.0,0.0051869551340738935
randm10.02.02.07.020_0030.01.aba.beta,8.922756666666666,0.13321240743001303,0.0,0.0,3474.0,0.13321240743001303,8.0,0.030286788940429688
randm07.02.02.06.020_0030.01.aba.beta,0.045476666666666665,0.00654753049214681,0.0,0.0,89.0,0.00654753049214681,4.0,0.00364073117574056
randm04.02.02.05.020_0030.02.aba.beta,0.024922,0.0043523311614990234,0.0,0.0,5.0,0.0043523311614990234,1.0,0.003110090891520182
randm06.02.02.14.020_0030.01.aba.beta,0.10295333333333334,0.01896381378173828,0.0,0.0,307.0,0.01896381378173828,3.0,0.005234956741333008
randm04.02.02.01.020_0030.04.aba.beta,0.05776033333333334,0.007089535395304362,0.0,0.0,194.0,0.007089535395304362,5.0,0.003754218419392904
randm05.02.02.09.020_0030.02.aba.beta,0.045727666666666666,0.008033275604248047,0.0,0.0,144.0,0.008033275604248047,3.0,0.004041751225789388
randm07.02.02.01.020_0030.04.aba.beta,0.012481666666666667,0.0039958953857421875,0.0,0.0,3.0,0.0039958953857421875,1.0,0.0030176639556884766
randm04.02.02.15.020_0030.03.aba.beta,0.024127,0.0044820308685302734,0.0,0.0,5.0,0.0044820308685302734,1.0,0.0031453768412272134
randm06.02.02.15.020_0030.01.aba.beta,0.05518133333333334,0.009290377298990885,0.0,0.0,101.0,0.009290377298990885,3.0,0.004239320755004883
randm11.02.02.18.020_0030.01.aba.beta,1.0049866666666667,0.0346221129099528,0.0,0.0,1473.0,0.0346221129099528,11.0,0.011326471964518229
randm04.02.02.01.020_0030.03.aba.beta,0.048537666666666666,0.007406552632649739,0.0,0.0,49.0,0.007406552632649739,3.0,0.003742694854736328
randm09.02.02.12.020_0030.03.aba.beta,0.16212366666666667,0.05814131100972494,0.0,0.0,439.0,0.05814131100972494,4.0,0.011331717173258463
randm05.02.02.14.020_0030.05.aba.beta,0.013047999999999999,0.003894805908203125,0.0,0.0,3.0,0.003894805908203125,1.0,0.0030062993367513022
randm10.02.02.03.020_0030.03.aba.beta,2.4724193333333333,0.05585479736328125,0.0,0.0,2956.0,0.05585479736328125,12.0,0.012688398361206055
randm05.02.02.16.020_0030.04.aba.beta,0.010767333333333332,0.003758668899536133,0.0,0.0,3.0,0.003758668899536133,1.0,0.002990881601969401
randm08.02.02.18.020_0030.03.aba.beta,0.361392,0.07378705342610677,0.0,0.0,870.0,0.07378705342610677,7.0,0.017016172409057617
randm08.02.02.07.020_0030.02.aba.beta,0.009451666666666667,0.003966331481933594,0.0,0.0,3.0,0.003966331481933594,1.0,0.002953211466471354
randm09.02.02.16.020_0030.01.aba.beta,0.04473166666666667,0.01739017168680827,0.0,0.0,146.0,0.01739017168680827,3.0,0.0057875315348307295
randm09.02.02.03.020_0030.01.aba.beta,2.692217,0.14056921005249023,0.0,0.0,2974.0,0.14056921005249023,12.0,0.032351414362589516
randm09.02.02.03.020_0030.03.aba.beta,55.87093166666667,0.899355967839559,0.0,0.0,14287.0,0.899355967839559,20.0,0.17963409423828125
randm10.02.02.05.020_0030.03.aba.beta,1.3958589999999997,0.14020379384358725,0.0,0.0,1935.0,0.14020379384358725,6.0,0.031226476033528645
randm07.02.02.07.020_0030.04.aba.beta,0.8893573333333333,0.06578381856282552,0.0,0.0,1338.0,0.06578381856282552,9.0,0.013317584991455078
randm10.02.02.14.020_0030.04.aba.beta,202.14586433333332,2.5107081731160483,0.0,0.0,26175.0,2.5107081731160483,14.0,0.2366173267364502
randm05.02.02.16.020_0030.05.aba.beta,0.01459,0.004021803538004558,0.0,0.0,3.0,0.004021803538004558,1.0,0.0030258496602376304
randm11.02.02.04.020_0030.05.aba.beta,0.15015033333333333,0.029437939325968426,0.0,0.0,329.0,0.029437939325968426,4.0,0.007339159647623698
randm08.02.02.03.020_0030.03.aba.beta,0.14362866666666665,0.16490952173868814,0.0,0.0,350.0,0.16490952173868814,5.0,0.036112705866495766
randm05.02.02.13.020_0030.01.aba.beta,0.11022966666666667,0.011040608088175455,0.0,0.0,341.0,0.011040608088175455,4.0,0.0046387513478597
randm09.02.02.09.020_0030.01.aba.beta,3.3607386666666668,0.6225491364796957,0.0,0.0,2502.0,0.6225491364796957,7.0,0.1342477003733317
randm07.02.02.12.020_0030.03.aba.beta,0.019899999999999998,0.005589087804158528,0.0,0.0,15.0,0.005589087804158528,2.0,0.0035005410512288413
randm11.02.02.08.020_0030.05.aba.beta,0.5387023333333333,0.07722822825113933,0.0,0.0,1038.0,0.07722822825113933,10.0,0.01626761754353841
randm10.02.02.14.020_0030.01.aba.beta,51.681454,137.29073095321655,0.0,0.0,10800.0,137.29073095321655,12.0,1.3538916110992432
randm05.02.02.11.020_0030.03.aba.beta,0.07921233333333334,0.010736862818400065,0.0,0.0,161.0,0.010736862818400065,5.0,0.00458224614461263
randm09.02.02.03.020_0030.05.aba.beta,0.7621646666666667,0.78066619237264,0.0,0.0,1357.0,0.78066619237264,10.0,0.16176700592041016
randm07.02.02.13.020_0030.02.aba.beta,0.16178700000000001,0.02359604835510254,0.0,0.0,423.0,0.02359604835510254,5.0,0.006811857223510742
randm09.02.02.05.020_0030.03.aba.beta,12.889844666666667,0.17589116096496582,0.0,0.0,6536.0,0.17589116096496582,19.0,0.0409700075785319
randm07.02.02.18.020_0030.03.aba.beta,1.11352,0.11634667714436848,0.0,0.0,1945.0,0.11634667714436848,9.0,0.0243225892384847
randm10.02.02.02.020_0030.01.aba.beta,10.585269666666667,0.4170067310333252,0.0,0.0,3804.0,0.4170067310333252,7.0,0.09109457333882649
randm10.02.02.07.020_0030.02.aba.beta,9.179501,12.408375263214111,0.0,0.0,6118.0,12.408375263214111,13.0,0.5145032405853271
randm09.02.02.04.020_0030.02.aba.beta,0.18637133333333333,0.025379260381062824,0.0,0.0,399.0,0.025379260381062824,6.0,0.006120920181274414
randm08.02.02.15.020_0030.01.aba.beta,0.063197,0.025959571202596027,0.0,0.0,203.0,0.025959571202596027,3.0,0.009169816970825195
randm06.02.02.08.020_0030.01.aba.beta,0.05402333333333333,0.0058790842692057295,0.0,0.0,149.0,0.0058790842692057295,3.0,0.0034368038177490234
randm06.02.02.16.020_0030.05.aba.beta,0.028275000000000005,0.005511919657389323,0.0,0.0,31.0,0.005511919657389323,2.0,0.0032920042673746743
randm05.02.02.15.020_0030.02.aba.beta,0.03682833333333333,0.006873369216918945,0.0,0.0,27.0,0.006873369216918945,2.0,0.003967126210530599
randm08.02.02.04.020_0030.04.aba.beta,0.07389933333333333,0.012734174728393555,0.0,0.0,188.0,0.012734174728393555,3.0,0.005020618438720703
randm07.02.02.05.020_0030.05.aba.beta,0.094486,0.02306818962097168,0.0,0.0,258.0,0.02306818962097168,4.0,0.006609042485555013
randm09.02.02.10.020_0030.01.aba.beta,0.24989000000000003,0.013339916865030924,0.0,0.0,589.0,0.013339916865030924,8.0,0.005028724670410156
randm10.02.02.18.020_0030.05.aba.beta,0.009468,0.004003445307413737,0.0,0.0,3.0,0.004003445307413737,1.0,0.0030132134755452475
randm11.02.02.13.020_0030.03.aba.beta,1.6125293333333335,0.2079495588938395,0.0,0.0,2046.0,0.2079495588938395,9.0,0.04028860727945963
randm04.02.02.18.020_0030.02.aba.beta,0.035133333333333336,0.008270502090454102,0.0,0.0,59.0,0.008270502090454102,2.0,0.004064400990804036
randm04.02.02.11.020_0030.01.aba.beta,0.039839000000000006,0.005506753921508789,0.0,0.0,24.0,0.005506753921508789,2.0,0.00345460573832194
randm05.02.02.15.020_0030.03.aba.beta,0.026338333333333335,0.006558418273925781,0.0,0.0,27.0,0.006558418273925781,2.0,0.004001776377360026
randm06.02.02.18.020_0030.02.aba.beta,0.11893,0.012969334920247396,0.0,0.0,289.0,0.012969334920247396,4.0,0.0047724246978759766
randm10.02.02.08.020_0030.05.aba.beta,2.2030623333333335,0.11283636093139648,0.0,0.0,1780.0,0.11283636093139648,5.0,0.023691336313883465
randm07.02.02.10.020_0030.03.aba.beta,0.013082000000000002,0.003964900970458984,0.0,0.0,3.0,0.003964900970458984,1.0,0.0030164718627929688
randm09.02.02.17.020_0030.01.aba.beta,5.9687866666666665,0.12259356180826823,0.0,0.0,4209.0,0.12259356180826823,11.0,0.024701833724975586
randm10.02.02.16.020_0030.01.aba.beta,13.843409333333334,2.6734631061553955,0.0,0.0,8598.0,2.6734631061553955,16.0,0.32024455070495605
randm08.02.02.19.020_0030.05.aba.beta,2.8961349999999997,0.12401103973388672,0.0,0.0,3245.0,0.12401103973388672,10.0,0.02371867497762044
randm04.02.02.19.020_0030.01.aba.beta,0.039983333333333336,0.005849520365397136,0.0,0.0,43.0,0.005849520365397136,2.0,0.0034357706705729165
randm07.02.02.03.020_0030.03.aba.beta,0.12707866666666667,0.03454303741455078,0.0,0.0,417.0,0.03454303741455078,4.0,0.009424765904744467
randm11.02.02.03.020_0030.04.aba.beta,939.6180343333332,1.9383545716603596,0.6666666666666666,0.0,18134.666666666668,1.9383545716603596,7.0,0.24937287966410318
randm09.02.02.02.020_0030.05.aba.beta,1.0266279999999999,0.443661371866862,0.0,0.0,1322.0,0.443661371866862,7.0,0.08909233411153157
randm08.02.02.05.020_0030.03.aba.beta,0.071777,0.009497960408528646,0.0,0.0,245.0,0.009497960408528646,3.0,0.004149436950683594
randm11.02.02.10.020_0030.02.aba.beta,151.56651333333335,9.730600674947103,0.0,0.0,19770.0,9.730600674947103,18.0,0.4748357931772868
randm10.02.02.04.020_0030.01.aba.beta,0.05495566666666666,0.010713974634806315,0.0,0.0,167.0,0.010713974634806315,3.0,0.004558086395263672
randm06.02.02.07.020_0030.03.aba.beta,0.131817,0.009727557500203451,0.0,0.0,436.0,0.009727557500203451,4.0,0.004300435384114583
randm08.02.02.14.020_0030.04.aba.beta,0.6513673333333333,0.1871047019958496,0.0,0.0,1367.0,0.1871047019958496,6.0,0.048537651697794594
randm09.02.02.11.020_0030.03.aba.beta,0.27623899999999996,0.018594900767008465,0.0,0.0,509.0,0.018594900767008465,4.0,0.005884885787963867
randm09.02.02.19.020_0030.05.aba.beta,8.697899666666666,0.05833586057027181,0.0,0.0,5457.0,0.05833586057027181,9.0,0.015677849451700848
randm11.02.02.07.020_0030.04.aba.beta,20.130151666666666,0.586109479268392,0.0,0.0,9474.0,0.586109479268392,16.0,0.11002039909362793
randm09.02.02.14.020_0030.05.aba.beta,0.17281633333333332,0.08022101720174153,0.0,0.0,470.0,0.08022101720174153,5.0,0.019808212916056316
randm04.02.02.03.020_0030.04.aba.beta,0.029114666666666667,0.0056107838948567705,0.0,0.0,43.0,0.0056107838948567705,2.0,0.003372351328531901
randm04.02.02.14.020_0030.01.aba.beta,0.04362866666666667,0.0061062971750895185,0.0,0.0,59.0,0.0061062971750895185,2.0,0.0034389495849609375
randm08.02.02.16.020_0030.02.aba.beta,0.19013133333333332,0.03510753313700358,0.0,0.0,659.0,0.03510753313700358,6.0,0.010614474614461264
randm08.02.02.09.020_0030.04.aba.beta,0.41473033333333337,0.07825692494710286,0.0,0.0,772.0,0.07825692494710286,5.0,0.01771410306294759
randm11.02.02.14.020_0030.04.aba.beta,134.15665333333334,1.4902594089508057,0.0,0.0,19957.0,1.4902594089508057,24.0,0.18071810404459634
randm10.02.02.17.020_0030.04.aba.beta,0.7857586666666666,0.03226335843404134,0.0,0.0,1315.0,0.03226335843404134,9.0,0.01079400380452474
randm04.02.02.01.020_0030.01.aba.beta,0.03940933333333333,0.005716005961100261,0.0,0.0,19.0,0.005716005961100261,2.0,0.003532568613688151
randm08.02.02.09.020_0030.05.aba.beta,0.094427,0.20994981129964194,0.0,0.0,167.0,0.20994981129964194,3.0,0.040430307388305664
randm08.02.02.14.020_0030.01.aba.beta,0.38270133333333334,0.06693689028422038,0.0,0.0,1008.0,0.06693689028422038,7.0,0.016266902287801106
randm09.02.02.15.020_0030.03.aba.beta,0.19259933333333334,0.05929954846700033,0.0,0.0,525.0,0.05929954846700033,5.0,0.012984275817871094
randm06.02.02.10.020_0030.05.aba.beta,0.032853,0.005592187245686849,0.0,0.0,39.0,0.005592187245686849,2.0,0.003480116526285807
randm08.02.02.16.020_0030.01.aba.beta,0.07757733333333333,0.01359121004740397,0.0,0.0,239.0,0.01359121004740397,4.0,0.005780140558878581
randm04.02.02.14.020_0030.04.aba.beta,0.043277666666666666,0.008022785186767578,0.0,0.0,54.0,0.008022785186767578,2.0,0.004424492518107097
randm11.02.02.15.020_0030.02.aba.beta,0.6560586666666666,0.10112826029459636,0.0,0.0,965.0,0.10112826029459636,5.0,0.018947362899780273
randm08.02.02.16.020_0030.03.aba.beta,0.06236366666666667,0.028887430826822918,0.0,0.0,175.0,0.028887430826822918,2.0,0.00894943873087565
randm09.02.02.13.020_0030.03.aba.beta,77.512655,3.9552985032399497,0.0,0.0,12162.0,3.9552985032399497,12.0,0.3136175473531087
randm05.02.02.12.020_0030.01.aba.beta,0.037491666666666666,0.006382385889689128,0.0,0.0,23.0,0.006382385889689128,2.0,0.0037137667338053384
randm09.02.02.08.020_0030.01.aba.beta,0.07857133333333333,0.04275329907735189,0.0,0.0,209.0,0.04275329907735189,4.0,0.009993155797322592
randm07.02.02.13.020_0030.04.aba.beta,0.5731406666666666,0.38854535420735675,0.0,0.0,959.0,0.38854535420735675,8.0,0.08589641253153484
randm05.02.02.18.020_0030.04.aba.beta,0.0073613333333333334,0.003660996754964193,0.0,0.0,3.0,0.003660996754964193,1.0,0.0029435952504475913
randm09.02.02.16.020_0030.02.aba.beta,0.14541,0.029624382654825848,0.0,0.0,373.0,0.029624382654825848,5.0,0.008377313613891602
randm11.02.02.03.020_0030.02.aba.beta,37.867714666666664,1.9364604155222576,0.0,0.0,8793.0,1.9364604155222576,17.0,0.26793710390726727
randm05.02.02.06.020_0030.05.aba.beta,0.08589066666666667,0.023910125096638996,0.0,0.0,298.0,0.023910125096638996,3.0,0.0079498291015625
randm05.02.02.04.020_0030.05.aba.beta,0.05796433333333333,0.010808229446411133,0.0,0.0,263.0,0.010808229446411133,3.0,0.004558960596720378
randm07.02.02.11.020_0030.04.aba.beta,0.110626,0.026786247889200848,0.0,0.0,335.0,0.026786247889200848,6.0,0.0079805056254069
randm09.02.02.04.020_0030.01.aba.beta,0.2986786666666667,0.2832539876302083,0.0,0.0,759.0,0.2832539876302083,6.0,0.05898698170979818
randm05.02.02.12.020_0030.02.aba.beta,0.029142666666666667,0.005479574203491211,0.0,0.0,31.0,0.005479574203491211,2.0,0.0033896764119466147
randm10.02.02.11.020_0030.01.aba.beta,0.06127933333333333,0.01765886942545573,0.0,0.0,179.0,0.01765886942545573,3.0,0.00516208012898763
randm05.02.02.14.020_0030.04.aba.beta,0.009559666666666666,0.0035498936971028647,0.0,0.0,3.0,0.0035498936971028647,1.0,0.002986272176106771
randm10.02.02.04.020_0030.04.aba.beta,0.044865999999999996,0.015507698059082031,0.0,0.0,173.0,0.015507698059082031,3.0,0.005217393239339192
randm05.02.02.08.020_0030.01.aba.beta,0.01828633333333333,0.005455970764160156,0.0,0.0,19.0,0.005455970764160156,2.0,0.003391265869140625
randm04.02.02.10.020_0030.04.aba.beta,0.046685,0.009522755940755209,0.0,0.0,104.0,0.009522755940755209,2.0,0.005097548166910808
randm04.02.02.19.020_0030.05.aba.beta,0.026265,0.006657203038533528,0.0,0.0,95.0,0.006657203038533528,2.0,0.003723780314127604
randm07.02.02.17.020_0030.02.aba.beta,0.09060366666666668,0.036239941914876304,0.0,0.0,202.0,0.036239941914876304,4.0,0.008579095204671225
randm07.02.02.04.020_0030.01.aba.beta,0.041452666666666665,0.006956577301025391,0.0,0.0,19.0,0.006956577301025391,2.0,0.0036515394846598306
randm07.02.02.04.020_0030.02.aba.beta,0.049958,0.007834275563557943,0.0,0.0,89.0,0.007834275563557943,3.0,0.004187424977620442
randm07.02.02.01.020_0030.01.aba.beta,0.009515333333333332,0.0037240982055664062,0.0,0.0,3.0,0.0037240982055664062,1.0,0.002953131993611654
randm08.02.02.09.020_0030.03.aba.beta,0.6626266666666667,0.07381224632263184,0.0,0.0,1075.0,0.07381224632263184,6.0,0.014899333318074545
randm07.02.02.02.020_0030.04.aba.beta,0.009652666666666667,0.003783543904622396,0.0,0.0,3.0,0.003783543904622396,1.0,0.002997875213623047
randm05.02.02.19.020_0030.03.aba.beta,0.03379066666666667,0.007055441538492839,0.0,0.0,67.0,0.007055441538492839,3.0,0.00394288698832194
randm10.02.02.18.020_0030.03.aba.beta,0.009299333333333333,0.003599246342976888,0.0,0.0,3.0,0.003599246342976888,1.0,0.0030259291330973306
randm06.02.02.01.020_0030.01.aba.beta,0.033959666666666666,0.0059575239817301435,0.0,0.0,64.0,0.0059575239817301435,2.0,0.003463904062906901
randm04.02.02.18.020_0030.05.aba.beta,0.04634866666666667,0.008821964263916016,0.0,0.0,99.0,0.008821964263916016,2.0,0.0041972001393636065
randm04.02.02.12.020_0030.05.aba.beta,0.039267,0.0054836273193359375,0.0,0.0,51.0,0.0054836273193359375,2.0,0.003389755884806315
randm05.02.02.12.020_0030.05.aba.beta,0.018670000000000003,0.006116072336832683,0.0,0.0,23.0,0.006116072336832683,2.0,0.003698428471883138
randm09.02.02.05.020_0030.02.aba.beta,1.9577406666666668,0.04226128260294596,0.0,0.0,1875.0,0.04226128260294596,6.0,0.009443044662475586
randm05.02.02.14.020_0030.01.aba.beta,0.011455666666666668,0.0037957032521565757,0.0,0.0,3.0,0.0037957032521565757,1.0,0.002996365229288737
randm10.02.02.15.020_0030.03.aba.beta,1.440313,0.05078260103861491,0.0,0.0,2707.0,0.05078260103861491,8.0,0.01038654645284017
randm11.02.02.01.020_0030.04.aba.beta,2.0933876666666666,0.32418425877888996,0.0,0.0,2146.0,0.32418425877888996,14.0,0.0772703488667806
randm09.02.02.15.020_0030.02.aba.beta,0.6978110000000001,0.049009482065836586,0.0,0.0,1187.0,0.049009482065836586,7.0,0.011405229568481445
randm08.02.02.16.020_0030.04.aba.beta,0.19239466666666663,0.04750967025756836,0.0,0.0,441.0,0.04750967025756836,6.0,0.012731234232584635
randm06.02.02.18.020_0030.01.aba.beta,0.049044333333333336,0.01028148333231608,0.0,0.0,83.0,0.01028148333231608,3.0,0.004207293192545573
randm11.02.02.19.020_0030.01.aba.beta,7239.133673666667,3.696524222691854,0.6666666666666666,0.0,74033.66666666667,3.696524222691854,17.666666666666668,0.3304573694864909
randm05.02.02.18.020_0030.02.aba.beta,0.027376,0.0037532647450764975,0.0,0.0,3.0,0.0037532647450764975,1.0,0.002972761789957682
randm11.02.02.17.020_0030.04.aba.beta,32.66199266666666,7.722980340321858,0.0,0.0,8553.0,7.722980340321858,13.0,0.6004656155904134
randm05.02.02.02.020_0030.03.aba.beta,0.03293733333333333,0.005307356516520183,0.0,0.0,71.0,0.005307356516520183,2.0,0.0034019947052001953
randm06.02.02.05.020_0030.02.aba.beta,0.13179466666666664,0.01611018180847168,0.0,0.0,475.0,0.01611018180847168,4.0,0.004977862040201823
randm10.02.02.05.020_0030.01.aba.beta,0.5876106666666666,0.04406944910685221,0.0,0.0,1189.0,0.04406944910685221,9.0,0.010926087697347006
randm07.02.02.12.020_0030.04.aba.beta,0.043456999999999996,0.005357821782430013,0.0,0.0,71.0,0.005357821782430013,3.0,0.003305355707804362
randm06.02.02.10.020_0030.04.aba.beta,0.04068966666666666,0.0064087708791097,0.0,0.0,34.0,0.0064087708791097,2.0,0.0035260518391927085
randm11.02.02.13.020_0030.04.aba.beta,20.924692333333336,0.2364503542582194,0.0,0.0,6708.0,0.2364503542582194,12.0,0.049682299296061196
randm10.02.02.10.020_0030.02.aba.beta,0.290216,0.03772377967834473,0.0,0.0,693.0,0.03772377967834473,6.0,0.00961772600809733
randm10.02.02.02.020_0030.03.aba.beta,4.693157666666667,0.16865762074788412,0.0,0.0,3355.0,0.16865762074788412,7.0,0.03556060791015625
randm08.02.02.17.020_0030.01.aba.beta,0.11951066666666667,0.02179400126139323,0.0,0.0,375.0,0.02179400126139323,5.0,0.007077534993489583
randm10.02.02.10.020_0030.05.aba.beta,0.23521999999999998,0.08915313084920247,0.0,0.0,477.0,0.08915313084920247,6.0,0.018898407618204754
randm08.02.02.08.020_0030.01.aba.beta,0.9226703333333334,0.12767688433329263,0.0,0.0,2189.0,0.12767688433329263,8.0,0.02533729871114095
randm06.02.02.12.020_0030.01.aba.beta,0.048687,0.006241321563720703,0.0,0.0,59.0,0.006241321563720703,3.0,0.003566900889078776
randm06.02.02.12.020_0030.02.aba.beta,0.030653666666666666,0.007578134536743164,0.0,0.0,54.0,0.007578134536743164,3.0,0.003899653752644857
randm05.02.02.01.020_0030.02.aba.beta,0.029689999999999998,0.005040725072224935,0.0,0.0,15.0,0.005040725072224935,2.0,0.0033212502797444663
randm08.02.02.06.020_0030.03.aba.beta,0.397835,0.06744742393493652,0.0,0.0,809.0,0.06744742393493652,7.0,0.015946467717488606
randm05.02.02.09.020_0030.01.aba.beta,0.049312,0.008031209309895834,0.0,0.0,184.0,0.008031209309895834,3.0,0.0039797623952229815
randm04.02.02.08.020_0030.05.aba.beta,0.032649333333333336,0.007941246032714844,0.0,0.0,19.0,0.007941246032714844,2.0,0.004016876220703125
randm05.02.02.01.020_0030.04.aba.beta,0.03017066666666667,0.0051724910736083984,0.0,0.0,15.0,0.0051724910736083984,2.0,0.0033370653788248696
randm04.02.02.17.020_0030.04.aba.beta,0.029449333333333338,0.005832751592000325,0.0,0.0,47.0,0.005832751592000325,2.0,0.003405014673868815
randm05.02.02.05.020_0030.02.aba.beta,0.031744666666666664,0.006154537200927734,0.0,0.0,29.0,0.006154537200927734,2.0,0.0034340222676595054
randm08.02.02.06.020_0030.05.aba.beta,0.688275,0.07260656356811523,0.0,0.0,1448.0,0.07260656356811523,6.0,0.016487995783487957
randm06.02.02.10.020_0030.02.aba.beta,0.044425,0.007260878880818685,0.0,0.0,34.0,0.007260878880818685,2.0,0.0039463043212890625
randm11.02.02.16.020_0030.01.aba.beta,0.39452299999999996,0.14146176973978677,0.0,0.0,613.0,0.14146176973978677,6.0,0.030101935068766277
randm09.02.02.10.020_0030.02.aba.beta,0.21536866666666665,0.04281322161356608,0.0,0.0,610.0,0.04281322161356608,4.0,0.010336955388387045
randm08.02.02.02.020_0030.02.aba.beta,0.11596866666666666,0.05029710133870443,0.0,0.0,322.0,0.05029710133870443,4.0,0.010099649429321289
randm09.02.02.18.020_0030.03.aba.beta,5.348248666666667,0.1815210978190104,0.0,0.0,4495.0,0.1815210978190104,9.0,0.03703101476033529
randm07.02.02.09.020_0030.01.aba.beta,0.040143000000000005,0.005635658899943034,0.0,0.0,31.0,0.005635658899943034,2.0,0.003345648447672526
randm11.02.02.03.020_0030.01.aba.beta,35.89245233333333,5.451356569925944,0.0,0.0,9557.0,5.451356569925944,16.0,0.5269443194071451
randm08.02.02.09.020_0030.02.aba.beta,0.3990426666666667,0.030474424362182617,0.0,0.0,1079.0,0.030474424362182617,6.0,0.010052839914957682
randm09.02.02.10.020_0030.03.aba.beta,0.6205569999999999,0.06106408437093099,0.0,0.0,1058.0,0.06106408437093099,9.0,0.013559500376383463
randm04.02.02.06.020_0030.04.aba.beta,0.041154666666666666,0.0050351619720458984,0.0,0.0,67.0,0.0050351619720458984,2.0,0.003305514653523763
randm11.02.02.18.020_0030.04.aba.beta,0.191559,0.030247608820597332,0.0,0.0,391.0,0.030247608820597332,7.0,0.008258819580078125
randm11.02.02.05.020_0030.02.aba.beta,1.0543993333333335,0.531689723332723,0.0,0.0,1587.0,0.531689723332723,6.0,0.10055867830912273
randm09.02.02.05.020_0030.01.aba.beta,0.34239099999999995,0.08492215474446614,0.0,0.0,834.0,0.08492215474446614,6.0,0.01700878143310547
randm06.02.02.14.020_0030.04.aba.beta,0.12855033333333332,0.013971646626790365,0.0,0.0,346.0,0.013971646626790365,4.0,0.005072196324666341
randm06.02.02.03.020_0030.04.aba.beta,0.03934833333333333,0.007839600245157877,0.0,0.0,41.0,0.007839600245157877,3.0,0.0037154356638590493
randm09.02.02.17.020_0030.05.aba.beta,2.993815,0.21232159932454428,0.0,0.0,2155.0,0.21232159932454428,13.0,0.04578256607055664
randm04.02.02.18.020_0030.04.aba.beta,0.036365666666666664,0.007058779398600261,0.0,0.0,74.0,0.007058779398600261,2.0,0.003661950429280599
randm08.02.02.14.020_0030.02.aba.beta,0.26318033333333335,0.10077595710754395,0.0,0.0,856.0,0.10077595710754395,6.0,0.02608036994934082
randm06.02.02.04.020_0030.04.aba.beta,0.012777333333333335,0.0038754145304361978,0.0,0.0,3.0,0.0038754145304361978,1.0,0.0029882589975992837
randm10.02.02.06.020_0030.01.aba.beta,2.3693636666666666,0.09319416681925456,0.0,0.0,2649.0,0.09319416681925456,9.0,0.018787940343221027
randm10.02.02.11.020_0030.04.aba.beta,0.13284666666666667,0.022583166758219402,0.0,0.0,328.0,0.022583166758219402,5.0,0.006383577982584636
randm07.02.02.08.020_0030.02.aba.beta,0.012873666666666667,0.0039513905843098955,0.0,0.0,3.0,0.0039513905843098955,1.0,0.0030014514923095703
randm07.02.02.14.020_0030.03.aba.beta,0.028990000000000002,0.005645195643107097,0.0,0.0,31.0,0.005645195643107097,2.0,0.00350038210550944
randm10.02.02.14.020_0030.02.aba.beta,36.29143866666667,0.24018239974975586,0.0,0.0,9966.0,0.24018239974975586,18.0,0.05228098233540853
randm11.02.02.08.020_0030.01.aba.beta,0.3764813333333334,0.02720928192138672,0.0,0.0,1024.0,0.02720928192138672,4.0,0.007808287938435872
randm09.02.02.12.020_0030.02.aba.beta,0.47554766666666665,0.02726014455159505,0.0,0.0,724.0,0.02726014455159505,7.0,0.007114410400390625
randm07.02.02.16.020_0030.04.aba.beta,0.03750633333333333,0.006405750910441081,0.0,0.0,59.0,0.006405750910441081,3.0,0.0036536057790120444
randm07.02.02.02.020_0030.05.aba.beta,0.012508333333333335,0.003958463668823242,0.0,0.0,3.0,0.003958463668823242,1.0,0.0030563672383626304
randm11.02.02.11.020_0030.02.aba.beta,8.340963,0.03597609202067057,0.0,0.0,2827.0,0.03597609202067057,8.0,0.007448832194010417
randm11.02.02.07.020_0030.05.aba.beta,43.46942833333333,1.0713947614034016,0.0,0.0,9644.0,1.0713947614034016,15.0,0.19332647323608398
randm08.02.02.16.020_0030.05.aba.beta,0.09624333333333333,0.04381068547566732,0.0,0.0,413.0,0.04381068547566732,3.0,0.011519193649291992
randm07.02.02.14.020_0030.02.aba.beta,0.028294666666666662,0.005150318145751953,0.0,0.0,27.0,0.005150318145751953,2.0,0.003272851308186849
randm06.02.02.16.020_0030.02.aba.beta,0.019915000000000002,0.005349556605021159,0.0,0.0,35.0,0.005349556605021159,2.0,0.003288904825846354
randm05.02.02.16.020_0030.03.aba.beta,0.01249,0.003953138987223308,0.0,0.0,3.0,0.003953138987223308,1.0,0.0030341148376464844
randm10.02.02.09.020_0030.05.aba.beta,0.19312966666666667,0.09518210093180339,0.0,0.0,544.0,0.09518210093180339,6.0,0.019311030705769856
randm06.02.02.11.020_0030.05.aba.beta,0.10818666666666667,0.016336520512898762,0.0,0.0,276.0,0.016336520512898762,5.0,0.005596478780110677
randm07.02.02.18.020_0030.02.aba.beta,0.456822,0.2666347821553548,0.0,0.0,1171.0,0.2666347821553548,6.0,0.061519781748453774
randm09.02.02.16.020_0030.04.aba.beta,0.049005333333333324,0.01316086451212565,0.0,0.0,55.0,0.01316086451212565,2.0,0.00470725695292155
randm11.02.02.06.020_0030.05.aba.beta,1.3828586666666667,0.42877642313639325,0.0,0.0,2271.0,0.42877642313639325,10.0,0.08883221944173177
randm06.02.02.11.020_0030.01.aba.beta,0.8290536666666667,0.04846707979838053,0.0,0.0,1466.0,0.04846707979838053,7.0,0.010152578353881836
randm09.02.02.18.020_0030.01.aba.beta,6.778065333333333,0.4707210858662923,0.0,0.0,4477.0,0.4707210858662923,13.0,0.07701786359151204
randm06.02.02.07.020_0030.02.aba.beta,0.07197833333333332,0.011945962905883789,0.0,0.0,147.0,0.011945962905883789,3.0,0.004796187082926433
randm07.02.02.17.020_0030.03.aba.beta,0.21129133333333336,0.019239425659179688,0.0,0.0,531.0,0.019239425659179688,5.0,0.0066051483154296875
randm08.02.02.08.020_0030.04.aba.beta,0.8250613333333333,0.42554489771525067,0.0,0.0,1311.0,0.42554489771525067,6.0,0.08815805117289226
randm07.02.02.05.020_0030.01.aba.beta,0.10481066666666666,0.018018722534179688,0.0,0.0,395.0,0.018018722534179688,4.0,0.005601644515991211
randm05.02.02.03.020_0030.03.aba.beta,0.009885666666666666,0.0039003690083821616,0.0,0.0,3.0,0.0039003690083821616,1.0,0.0030252933502197266
randm10.02.02.01.020_0030.03.aba.beta,0.11082833333333335,0.02332456906636556,0.0,0.0,359.0,0.02332456906636556,4.0,0.006585597991943359
randm06.02.02.15.020_0030.02.aba.beta,0.07616633333333334,0.015623807907104492,0.0,0.0,281.0,0.015623807907104492,4.0,0.005977074305216472
randm10.02.02.12.020_0030.03.aba.beta,1.015245,2.166154464085897,0.0,0.0,1073.0,2.166154464085897,10.0,0.25148940086364746
randm08.02.02.13.020_0030.02.aba.beta,1.1077806666666667,0.3886074225107829,0.0,0.0,1768.0,0.3886074225107829,6.0,0.08260591824849446
randm07.02.02.16.020_0030.01.aba.beta,0.040223,0.006492455800374349,0.0,0.0,89.0,0.006492455800374349,3.0,0.003600041071573893
randm04.02.02.03.020_0030.02.aba.beta,0.038627666666666664,0.006824096043904622,0.0,0.0,59.0,0.006824096043904622,2.0,0.003919045130411784
randm04.02.02.14.020_0030.05.aba.beta,0.03412266666666666,0.00809939702351888,0.0,0.0,54.0,0.00809939702351888,2.0,0.004118124643961589
randm10.02.02.16.020_0030.03.aba.beta,6.064659333333334,0.07074117660522461,0.0,0.0,4241.0,0.07074117660522461,16.0,0.015212456385294596
randm04.02.02.05.020_0030.01.aba.beta,0.025332999999999998,0.004025459289550781,0.0,0.0,5.0,0.004025459289550781,1.0,0.0029788812001546225
randm06.02.02.07.020_0030.05.aba.beta,0.16498466666666664,0.00923307736714681,0.0,0.0,548.0,0.00923307736714681,5.0,0.0040505727132161455
randm09.02.02.08.020_0030.05.aba.beta,0.065727,0.013449748357137045,0.0,0.0,151.0,0.013449748357137045,3.0,0.005034287770589192
randm04.02.02.13.020_0030.02.aba.beta,0.009709333333333334,0.004090229670206706,0.0,0.0,3.0,0.004090229670206706,1.0,0.003104527791341146
randm10.02.02.11.020_0030.02.aba.beta,0.156424,0.01989920934041341,0.0,0.0,549.0,0.01989920934041341,4.0,0.005716721216837565
randm11.02.02.13.020_0030.05.aba.beta,0.3964293333333333,0.11092917124430339,0.0,0.0,749.0,0.11092917124430339,6.0,0.025014797846476238
randm04.02.02.12.020_0030.01.aba.beta,0.039001,0.005025227864583333,0.0,0.0,43.0,0.005025227864583333,2.0,0.0033245086669921875
randm08.02.02.14.020_0030.05.aba.beta,0.43154833333333337,0.07140811284383138,0.0,0.0,1208.0,0.07140811284383138,7.0,0.01576058069864909
randm08.02.02.01.020_0030.05.aba.beta,0.2695513333333333,0.020561695098876953,0.0,0.0,639.0,0.020561695098876953,8.0,0.006164709726969401
randm11.02.02.04.020_0030.02.aba.beta,1.5048483333333333,0.3502688407897949,0.0,0.0,1535.0,0.3502688407897949,11.0,0.0843828519185384
randm05.02.02.05.020_0030.01.aba.beta,0.06724266666666667,0.006918589274088542,0.0,0.0,219.0,0.006918589274088542,4.0,0.0037438074747721353
randm09.02.02.04.020_0030.05.aba.beta,0.4862613333333334,0.05003714561462402,0.0,0.0,951.0,0.05003714561462402,7.0,0.011283795038859049
randm07.02.02.16.020_0030.03.aba.beta,0.049403333333333334,0.0070772965749104815,0.0,0.0,89.0,0.0070772965749104815,3.0,0.00365598996480306
randm04.02.02.13.020_0030.03.aba.beta,0.012486333333333334,0.0037491321563720703,0.0,0.0,3.0,0.0037491321563720703,1.0,0.0030093987782796225
randm07.02.02.05.020_0030.02.aba.beta,0.20292333333333334,0.01751852035522461,0.0,0.0,503.0,0.01751852035522461,5.0,0.005864540735880534
randm10.02.02.16.020_0030.05.aba.beta,38.86792466666666,7.038744529088338,0.0,0.0,17326.0,7.038744529088338,19.0,0.5740208625793457
randm05.02.02.01.020_0030.05.aba.beta,0.04966433333333333,0.004854043324788411,0.0,0.0,15.0,0.004854043324788411,2.0,0.003227074940999349
randm07.02.02.13.020_0030.05.aba.beta,1.1787316666666665,0.03572527567545573,0.0,0.0,1509.0,0.03572527567545573,9.0,0.009014527002970377
randm04.02.02.12.020_0030.03.aba.beta,0.0405,0.00580445925394694,0.0,0.0,75.0,0.00580445925394694,2.0,0.0034201939900716147
randm08.02.02.13.020_0030.01.aba.beta,1.4922236666666668,0.09296814600626628,0.0,0.0,2247.0,0.09296814600626628,9.0,0.022718032201131184
randm06.02.02.19.020_0030.02.aba.beta,0.011138333333333333,0.004170338312784831,0.0,0.0,3.0,0.004170338312784831,1.0,0.0031506220499674478
randm04.02.02.05.020_0030.03.aba.beta,0.017886666666666665,0.004031181335449219,0.0,0.0,5.0,0.004031181335449219,1.0,0.0030292669932047525
randm11.02.02.16.020_0030.03.aba.beta,22.561099333333335,2.2675535678863525,0.0,0.0,8532.0,2.2675535678863525,17.0,0.25350793202718097
randm05.02.02.19.020_0030.01.aba.beta,0.03714233333333334,0.004884163538614909,0.0,0.0,19.0,0.004884163538614909,2.0,0.003270228703816732
randm08.02.02.15.020_0030.03.aba.beta,0.10674633333333333,0.013922770818074545,0.0,0.0,287.0,0.013922770818074545,4.0,0.005589723587036133
randm04.02.02.02.020_0030.04.aba.beta,0.006745,0.003852685292561849,0.0,0.0,3.0,0.003852685292561849,1.0,0.002956390380859375
randm04.02.02.04.020_0030.03.aba.beta,0.009659333333333332,0.004057963689168294,0.0,0.0,3.0,0.004057963689168294,1.0,0.003074089686075846
randm09.02.02.11.020_0030.04.aba.beta,0.1944773333333333,0.057295640309651695,0.0,0.0,376.0,0.057295640309651695,4.0,0.012899001439412435
randm11.02.02.07.020_0030.03.aba.beta,4.0561576666666666,0.17046729723612467,0.0,0.0,3272.0,0.17046729723612467,11.0,0.040162881215413414
randm04.02.02.08.020_0030.02.aba.beta,0.042562333333333334,0.02527133623758952,0.0,0.0,89.0,0.02527133623758952,3.0,0.00819857915242513
randm10.02.02.05.020_0030.04.aba.beta,0.137316,0.02465025583902995,0.0,0.0,287.0,0.02465025583902995,4.0,0.006980419158935547
randm07.02.02.19.020_0030.05.aba.beta,0.209585,0.012732505798339844,0.0,0.0,533.0,0.012732505798339844,7.0,0.0054111480712890625
randm04.02.02.09.020_0030.04.aba.beta,0.029138,0.005481640497843425,0.0,0.0,27.0,0.005481640497843425,2.0,0.0034058094024658203
randm05.02.02.17.020_0030.03.aba.beta,0.34524299999999997,0.045235633850097656,0.0,0.0,989.0,0.045235633850097656,5.0,0.00890509287516276
randm08.02.02.03.020_0030.04.aba.beta,1.2887253333333333,0.024364153544108074,0.0,0.0,2225.0,0.024364153544108074,9.0,0.006894985834757487
randm04.02.02.11.020_0030.03.aba.beta,0.02330966666666667,0.005974690119425456,0.0,0.0,24.0,0.005974690119425456,2.0,0.0033928553263346353
randm08.02.02.17.020_0030.04.aba.beta,0.04986833333333333,0.012390534083048502,0.0,0.0,111.0,0.012390534083048502,3.0,0.004628817240397136
randm07.02.02.01.020_0030.02.aba.beta,0.013081666666666667,0.003762404123942057,0.0,0.0,3.0,0.003762404123942057,1.0,0.0029773712158203125
randm05.02.02.17.020_0030.05.aba.beta,0.07913266666666667,0.013102054595947266,0.0,0.0,245.0,0.013102054595947266,3.0,0.00527199109395345
randm06.02.02.04.020_0030.01.aba.beta,0.012454333333333336,0.004000107447306315,0.0,0.0,3.0,0.004000107447306315,1.0,0.0030296643575032554
randm04.02.02.17.020_0030.05.aba.beta,0.028480999999999996,0.005241711934407552,0.0,0.0,27.0,0.005241711934407552,2.0,0.003287633260091146
randm09.02.02.13.020_0030.01.aba.beta,0.8699256666666666,0.05491002400716146,0.0,0.0,1156.0,0.05491002400716146,8.0,0.011646668116251627
randm08.02.02.12.020_0030.04.aba.beta,0.072606,0.011410077412923178,0.0,0.0,197.0,0.011410077412923178,4.0,0.004986127217610677
randm05.02.02.02.020_0030.02.aba.beta,0.03816,0.005662441253662109,0.0,0.0,43.0,0.005662441253662109,2.0,0.003346125284830729
randm10.02.02.19.020_0030.04.aba.beta,3.638767333333334,0.05418976147969564,0.0,0.0,3032.0,0.05418976147969564,9.0,0.013602097829182943
randm07.02.02.15.020_0030.04.aba.beta,0.1790786666666667,0.026158253351847332,0.0,0.0,440.0,0.026158253351847332,5.0,0.006960630416870117
randm10.02.02.01.020_0030.01.aba.beta,0.063425,0.017908573150634766,0.0,0.0,89.0,0.017908573150634766,3.0,0.005721171696980794
randm11.02.02.14.020_0030.03.aba.beta,5.5585233333333335,2.094733476638794,0.0,0.0,4860.0,2.094733476638794,18.0,0.30821553866068524
randm11.02.02.16.020_0030.04.aba.beta,1.3392846666666667,0.12995425860087076,0.0,0.0,1850.0,0.12995425860087076,9.0,0.029196500778198242
randm09.02.02.05.020_0030.04.aba.beta,2.4263956666666666,0.07740298906962077,0.0,0.0,1873.0,0.07740298906962077,13.0,0.01869797706604004
randm08.02.02.19.020_0030.04.aba.beta,0.4993956666666666,0.08416414260864258,0.0,0.0,971.0,0.08416414260864258,8.0,0.018574873606363933
randm04.02.02.17.020_0030.03.aba.beta,0.028897999999999997,0.005537986755371094,0.0,0.0,39.0,0.005537986755371094,2.0,0.0033349990844726562
randm07.02.02.13.020_0030.01.aba.beta,0.38207433333333335,0.026806751887003582,0.0,0.0,735.0,0.026806751887003582,7.0,0.007874091466267904
randm05.02.02.10.020_0030.05.aba.beta,0.048877000000000004,0.0112152099609375,0.0,0.0,71.0,0.0112152099609375,2.0,0.004796346028645833
randm06.02.02.11.020_0030.03.aba.beta,0.4471563333333333,0.11646723747253418,0.0,0.0,1353.0,0.11646723747253418,7.0,0.022815465927124023
randm11.02.02.09.020_0030.05.aba.beta,0.166136,0.031071265538533527,0.0,0.0,326.0,0.031071265538533527,6.0,0.010081132253011068
randm11.02.02.10.020_0030.05.aba.beta,0.3660206666666666,2.069704214731852,0.0,0.0,639.0,2.069704214731852,4.0,0.27384360631306964
randm05.02.02.15.020_0030.04.aba.beta,0.036130333333333334,0.005950212478637695,0.0,0.0,95.0,0.005950212478637695,3.0,0.003651698430379232
randm08.02.02.15.020_0030.02.aba.beta,0.05234833333333333,0.016137043635050457,0.0,0.0,134.0,0.016137043635050457,2.0,0.005975405375162761
randm10.02.02.14.020_0030.03.aba.beta,61.11402966666666,1.7442771593729656,0.0,0.0,14911.0,1.7442771593729656,9.0,0.2348019282023112
randm09.02.02.10.020_0030.04.aba.beta,0.09651933333333333,0.024503707885742188,0.0,0.0,239.0,0.024503707885742188,4.0,0.006311496098836263
randm06.02.02.15.020_0030.03.aba.beta,0.056355666666666665,0.014652013778686523,0.0,0.0,95.0,0.014652013778686523,3.0,0.005582014719645183
randm08.02.02.02.020_0030.01.aba.beta,0.14096466666666665,0.06430975596110027,0.0,0.0,293.0,0.06430975596110027,6.0,0.012540022532145182
randm06.02.02.11.020_0030.02.aba.beta,2.9344253333333334,0.07918190956115723,0.0,0.0,3900.0,0.07918190956115723,10.0,0.0186615784962972
randm06.02.02.08.020_0030.04.aba.beta,0.05343866666666666,0.0061910152435302734,0.0,0.0,154.0,0.0061910152435302734,4.0,0.0034520626068115234
randm05.02.02.07.020_0030.01.aba.beta,0.19760199999999997,0.04871511459350586,0.0,0.0,691.0,0.04871511459350586,5.0,0.011237780253092447
randm10.02.02.15.020_0030.05.aba.beta,0.811837,0.036995649337768555,0.0,0.0,1464.0,0.036995649337768555,7.0,0.009358723958333334
randm08.02.02.11.020_0030.04.aba.beta,1.5156633333333334,0.045468409856160484,0.0,0.0,1639.0,0.045468409856160484,11.0,0.009691476821899414
randm07.02.02.08.020_0030.04.aba.beta,0.01025,0.003962198893229167,0.0,0.0,3.0,0.003962198893229167,1.0,0.0029894510904947915
randm10.02.02.17.020_0030.03.aba.beta,0.57486,0.04081312815348307,0.0,0.0,1114.0,0.04081312815348307,5.0,0.009636004765828451
randm07.02.02.16.020_0030.05.aba.beta,0.028453333333333334,0.007355133692423503,0.0,0.0,59.0,0.007355133692423503,3.0,0.003809690475463867
randm09.02.02.07.020_0030.04.aba.beta,0.01215,0.004127343495686849,0.0,0.0,3.0,0.004127343495686849,1.0,0.0029579798380533853
randm10.02.02.05.020_0030.02.aba.beta,0.9625386666666667,0.5218566258748373,0.0,0.0,1457.0,0.5218566258748373,5.0,0.10813021659851074
randm10.02.02.18.020_0030.04.aba.beta,0.013026666666666667,0.004049539566040039,0.0,0.0,3.0,0.004049539566040039,1.0,0.0030410289764404297
randm10.02.02.01.020_0030.05.aba.beta,0.09674466666666666,0.015114148457845053,0.0,0.0,181.0,0.015114148457845053,7.0,0.0050983428955078125
randm07.02.02.04.020_0030.04.aba.beta,0.042485666666666665,0.008151531219482422,0.0,0.0,19.0,0.008151531219482422,2.0,0.004034996032714844
randm06.02.02.04.020_0030.05.aba.beta,0.006612666666666667,0.004014253616333008,0.0,0.0,3.0,0.004014253616333008,1.0,0.0030074119567871094
randm10.02.02.12.020_0030.04.aba.beta,0.7670876666666667,0.0736994743347168,0.0,0.0,1385.0,0.0736994743347168,9.0,0.017268816630045574
randm11.02.02.10.020_0030.01.aba.beta,652.320456,482.22509264945984,0.6666666666666666,0.3333333333333333,10953.333333333334,282.22509264945984,7.666666666666667,1.7443689505259197
randm07.02.02.01.020_0030.05.aba.beta,0.016735,0.004156827926635742,0.0,0.0,3.0,0.004156827926635742,1.0,0.0031163692474365234
randm04.02.02.12.020_0030.02.aba.beta,0.043382000000000004,0.006423155466715495,0.0,0.0,39.0,0.006423155466715495,2.0,0.0036737918853759766
randm04.02.02.10.020_0030.03.aba.beta,0.03274066666666667,0.006961345672607422,0.0,0.0,44.0,0.006961345672607422,2.0,0.0037167867024739585
randm08.02.02.15.020_0030.04.aba.beta,0.05876866666666667,0.02842990557352702,0.0,0.0,113.0,0.02842990557352702,3.0,0.009613116582234701
randm07.02.02.12.020_0030.02.aba.beta,0.027401333333333333,0.004993597666422526,0.0,0.0,15.0,0.004993597666422526,2.0,0.0032637914021809897
randm06.02.02.02.020_0030.05.aba.beta,0.029122,0.00603493054707845,0.0,0.0,51.0,0.00603493054707845,2.0,0.00367887814839681
randm11.02.02.03.020_0030.03.aba.beta,3.554088333333333,0.6697674592336019,0.0,0.0,3361.0,0.6697674592336019,8.0,0.13516894976298013
randm05.02.02.05.020_0030.03.aba.beta,0.04294,0.008713404337565104,0.0,0.0,119.0,0.008713404337565104,3.0,0.004238446553548177
randm09.02.02.01.020_0030.04.aba.beta,7.764886999999999,0.1859908103942871,0.0,0.0,3756.0,0.1859908103942871,9.0,0.03903571764628092
randm10.02.02.13.020_0030.04.aba.beta,0.135688,0.020184040069580078,0.0,0.0,423.0,0.020184040069580078,4.0,0.005976359049479167
randm10.02.02.09.020_0030.01.aba.beta,1.805657,0.13235839207967123,0.0,0.0,2334.0,0.13235839207967123,10.0,0.029514551162719727
randm05.02.02.02.020_0030.01.aba.beta,0.03787733333333333,0.00490562121073405,0.0,0.0,31.0,0.00490562121073405,2.0,0.0032383600870768228
randm07.02.02.07.020_0030.01.aba.beta,1.6841669999999997,0.060570716857910156,0.0,0.0,1872.0,0.060570716857910156,7.0,0.014311075210571289
randm05.02.02.10.020_0030.03.aba.beta,0.19927466666666663,0.013471126556396484,0.0,0.0,697.0,0.013471126556396484,4.0,0.005404154459635417
randm09.02.02.18.020_0030.02.aba.beta,2.4856656666666668,0.1325075626373291,0.0,0.0,2816.0,0.1325075626373291,11.0,0.030036211013793945
randm11.02.02.02.020_0030.05.aba.beta,4.007235333333333,0.17176667849222818,0.0,0.0,2470.0,0.17176667849222818,10.0,0.0393376350402832
randm08.02.02.02.020_0030.03.aba.beta,0.15043433333333334,0.0553892453511556,0.0,0.0,332.0,0.0553892453511556,6.0,0.013701200485229492
randm07.02.02.18.020_0030.04.aba.beta,2.220587,0.0800185998280843,0.0,0.0,2647.0,0.0800185998280843,11.0,0.019355297088623047
randm08.02.02.05.020_0030.02.aba.beta,0.055887333333333324,0.008076747258504232,0.0,0.0,95.0,0.008076747258504232,3.0,0.003919521967569987
randm11.02.02.08.020_0030.03.aba.beta,0.13083666666666668,0.034411986668904625,0.0,0.0,356.0,0.034411986668904625,5.0,0.00919644037882487
randm09.02.02.12.020_0030.05.aba.beta,0.37534466666666666,0.056808074315389,0.0,0.0,657.0,0.056808074315389,5.0,0.012519598007202148
randm10.02.02.18.020_0030.01.aba.beta,0.010563666666666666,0.003768761952718099,0.0,0.0,3.0,0.003768761952718099,1.0,0.003001610438028971
randm09.02.02.14.020_0030.04.aba.beta,0.12247133333333332,0.019683122634887695,0.0,0.0,335.0,0.019683122634887695,5.0,0.006677389144897461
randm08.02.02.13.020_0030.03.aba.beta,0.737064,0.06104858716328939,0.0,0.0,1168.0,0.06104858716328939,8.0,0.014377752939860025
randm10.02.02.17.020_0030.05.aba.beta,1.3741903333333336,0.0562137762705485,0.0,0.0,2260.0,0.0562137762705485,8.0,0.014633893966674805
randm06.02.02.10.020_0030.01.aba.beta,0.03265866666666667,0.007000128428141276,0.0,0.0,39.0,0.007000128428141276,2.0,0.0036220550537109375
randm08.02.02.10.020_0030.01.aba.beta,1.258692,0.7515273888905843,0.0,0.0,2235.0,0.7515273888905843,11.0,0.16837135950724283
randm04.02.02.08.020_0030.01.aba.beta,0.04194166666666666,0.012124379475911459,0.0,0.0,139.0,0.012124379475911459,3.0,0.005266825358072917
randm08.02.02.18.020_0030.02.aba.beta,0.544828,0.21303796768188477,0.0,0.0,1297.0,0.21303796768188477,7.0,0.05190316836039225
randm07.02.02.13.020_0030.03.aba.beta,0.430385,0.016803264617919922,0.0,0.0,970.0,0.016803264617919922,7.0,0.006742556889851888
randm06.02.02.12.020_0030.04.aba.beta,0.048752666666666666,0.006901184717814128,0.0,0.0,49.0,0.006901184717814128,3.0,0.003662745157877604
randm08.02.02.06.020_0030.01.aba.beta,0.3274186666666667,0.05783573786417643,0.0,0.0,933.0,0.05783573786417643,5.0,0.0129547119140625
randm04.02.02.19.020_0030.04.aba.beta,0.03188833333333333,0.006184021631876628,0.0,0.0,67.0,0.006184021631876628,2.0,0.003674189249674479
randm09.02.02.01.020_0030.02.aba.beta,0.10426366666666666,0.25431044896443683,0.0,0.0,238.0,0.25431044896443683,4.0,0.059089342753092446
randm04.02.02.16.020_0030.03.aba.beta,0.03735033333333334,0.0054930845896403,0.0,0.0,23.0,0.0054930845896403,2.0,0.0033920605977376304
randm08.02.02.15.020_0030.05.aba.beta,0.07189333333333334,0.011639277140299479,0.0,0.0,161.0,0.011639277140299479,3.0,0.005299965540568034
randm10.02.02.09.020_0030.02.aba.beta,0.361165,0.04385193188985189,0.0,0.0,1007.0,0.04385193188985189,5.0,0.010091066360473633
randm07.02.02.03.020_0030.01.aba.beta,2.6070046666666666,0.8536421457926432,0.0,0.0,2544.0,0.8536421457926432,10.0,0.13703608512878418
randm06.02.02.07.020_0030.01.aba.beta,0.08264033333333333,0.013272841771443685,0.0,0.0,219.0,0.013272841771443685,4.0,0.004894653956095378
randm06.02.02.08.020_0030.02.aba.beta,0.046728,0.006854613622029622,0.0,0.0,49.0,0.006854613622029622,3.0,0.003689924875895182
randm08.02.02.02.020_0030.05.aba.beta,0.20978600000000003,0.019934654235839844,0.0,0.0,519.0,0.019934654235839844,8.0,0.006184180577596028
randm08.02.02.08.020_0030.05.aba.beta,0.22689700000000002,0.2861174742380778,0.0,0.0,558.0,0.2861174742380778,4.0,0.06439542770385742
randm10.02.02.16.020_0030.02.aba.beta,38.09022266666667,0.7154074509938558,0.0,0.0,12264.0,0.7154074509938558,15.0,0.15410844484965006
randm11.02.02.05.020_0030.03.aba.beta,0.14555866666666667,0.025298436482747395,0.0,0.0,319.0,0.025298436482747395,4.0,0.006386677424112956
randm10.02.02.02.020_0030.05.aba.beta,4.415325,0.09311342239379883,0.0,0.0,3721.0,0.09311342239379883,9.0,0.021965185801188152
randm09.02.02.11.020_0030.05.aba.beta,1.3912006666666665,0.05455915133158366,0.0,0.0,2470.0,0.05455915133158366,7.0,0.012924750645955404
randm11.02.02.12.020_0030.02.aba.beta,0.05315066666666666,0.014215389887491861,0.0,0.0,104.0,0.014215389887491861,3.0,0.005075216293334961
randm09.02.02.17.020_0030.03.aba.beta,0.51913,0.06052803993225098,0.0,0.0,1199.0,0.06052803993225098,6.0,0.013261079788208008
randm05.02.02.07.020_0030.02.aba.beta,0.156556,0.01593812306722005,0.0,0.0,514.0,0.01593812306722005,5.0,0.005373716354370117
randm08.02.02.09.020_0030.01.aba.beta,0.19745133333333334,0.027233441670735676,0.0,0.0,441.0,0.027233441670735676,5.0,0.0071612199147542315
randm06.02.02.02.020_0030.03.aba.beta,0.03006866666666667,0.005532026290893555,0.0,0.0,51.0,0.005532026290893555,2.0,0.003539482752482096
randm07.02.02.07.020_0030.05.aba.beta,0.4216713333333333,0.04151399930318197,0.0,0.0,864.0,0.04151399930318197,5.0,0.01068115234375
randm11.02.02.17.020_0030.03.aba.beta,1636.8985253333333,1.9231576919555664,0.6666666666666666,0.0,33765.666666666664,1.9231576919555664,5.0,0.2091252009073893
randm06.02.02.09.020_0030.01.aba.beta,0.06565433333333333,0.009601434071858725,0.0,0.0,101.0,0.009601434071858725,3.0,0.00421452522277832
randm11.02.02.14.020_0030.01.aba.beta,68.65780466666666,0.6545407772064209,0.0,0.0,15577.0,0.6545407772064209,28.0,0.14013004302978516
randm10.02.02.03.020_0030.04.aba.beta,1.7026320000000001,0.09373672803243001,0.0,0.0,2520.0,0.09373672803243001,11.0,0.019580364227294922
randm11.02.02.14.020_0030.05.aba.beta,113.13567933333333,0.8949868679046631,0.0,0.0,19045.0,0.8949868679046631,35.0,0.15653514862060547
randm08.02.02.01.020_0030.03.aba.beta,0.13019933333333333,0.013922691345214844,0.0,0.0,343.0,0.013922691345214844,4.0,0.004884878794352214
randm07.02.02.01.020_0030.03.aba.beta,0.013007666666666667,0.00404055913289388,0.0,0.0,3.0,0.00404055913289388,1.0,0.0029996236165364585
randm08.02.02.01.020_0030.02.aba.beta,0.12150033333333334,0.013754844665527344,0.0,0.0,351.0,0.013754844665527344,5.0,0.004979451497395833
randm11.02.02.04.020_0030.04.aba.beta,0.21633033333333332,0.028380393981933594,0.0,0.0,549.0,0.028380393981933594,6.0,0.006466468175252278
randm04.02.02.14.020_0030.02.aba.beta,0.040863666666666666,0.00743858019510905,0.0,0.0,89.0,0.00743858019510905,3.0,0.003976901372273763
randm11.02.02.02.020_0030.01.aba.beta,7.365168333333333,0.028430779774983723,0.0,0.0,2954.0,0.028430779774983723,7.0,0.0064275264739990234
randm07.02.02.14.020_0030.01.aba.beta,0.045508,0.005563179651896159,0.0,0.0,39.0,0.005563179651896159,2.0,0.0033562183380126953
randm08.02.02.18.020_0030.05.aba.beta,0.134342,0.08176533381144206,0.0,0.0,344.0,0.08176533381144206,4.0,0.021078189214070637
randm08.02.02.12.020_0030.01.aba.beta,0.20427166666666666,0.017842531204223633,0.0,0.0,601.0,0.017842531204223633,5.0,0.005949576695760091
randm05.02.02.19.020_0030.04.aba.beta,0.018915333333333336,0.0065106550852457685,0.0,0.0,19.0,0.0065106550852457685,2.0,0.003751993179321289
randm11.02.02.02.020_0030.03.aba.beta,6.085567666666667,1.813891092936198,0.0,0.0,2560.0,1.813891092936198,9.0,0.29989345868428546
randm07.02.02.19.020_0030.01.aba.beta,0.08359566666666667,0.01950669288635254,0.0,0.0,299.0,0.01950669288635254,4.0,0.006431261698404948
randm11.02.02.01.020_0030.03.aba.beta,17.46293533333333,1.5774998664855957,0.0,0.0,8195.0,1.5774998664855957,24.0,0.14507166544596353
randm07.02.02.11.020_0030.03.aba.beta,0.13792200000000002,0.013011932373046875,0.0,0.0,431.0,0.013011932373046875,4.0,0.005501349767049153
randm10.02.02.19.020_0030.03.aba.beta,1.7915133333333333,0.11215631167093913,0.0,0.0,1657.0,0.11215631167093913,11.0,0.020975112915039062
randm05.02.02.11.020_0030.01.aba.beta,0.05203866666666667,0.009531497955322266,0.0,0.0,41.0,0.009531497955322266,3.0,0.004309813181559245
randm05.02.02.19.020_0030.02.aba.beta,0.027666,0.005413373311360677,0.0,0.0,19.0,0.005413373311360677,2.0,0.0033908685048421225
randm05.02.02.05.020_0030.05.aba.beta,0.04941466666666666,0.019219716389973957,0.0,0.0,102.0,0.019219716389973957,3.0,0.006099700927734375
randm08.02.02.18.020_0030.01.aba.beta,0.9203516666666666,0.42783164978027344,0.0,0.0,1948.0,0.42783164978027344,7.0,0.09439762433369954
randm06.02.02.03.020_0030.02.aba.beta,0.04447333333333333,0.0070734818776448565,0.0,0.0,65.0,0.0070734818776448565,3.0,0.0036950906117757163
randm10.02.02.13.020_0030.01.aba.beta,0.06231066666666666,0.012582699457804361,0.0,0.0,209.0,0.012582699457804361,3.0,0.0051267147064208984
randm05.02.02.12.020_0030.04.aba.beta,0.03712033333333333,0.005581458409627278,0.0,0.0,31.0,0.005581458409627278,2.0,0.003401041030883789
randm10.02.02.16.020_0030.04.aba.beta,3.3005926666666667,0.10195469856262207,0.0,0.0,2807.0,0.10195469856262207,6.0,0.021010557810465496
randm09.02.02.04.020_0030.04.aba.beta,0.082855,0.03578066825866699,0.0,0.0,247.0,0.03578066825866699,4.0,0.008283853530883789
randm11.02.02.07.020_0030.02.aba.beta,1.9129170000000002,0.22353998819986978,0.0,0.0,2587.0,0.22353998819986978,8.0,0.048085689544677734
randm09.02.02.02.020_0030.03.aba.beta,1.0120693333333335,0.06956235567728679,0.0,0.0,1204.0,0.06956235567728679,11.0,0.016462405522664387
randm10.02.02.12.020_0030.02.aba.beta,2.1008533333333332,0.05128216743469238,0.0,0.0,3450.0,0.05128216743469238,12.0,0.013080755869547525
randm11.02.02.06.020_0030.02.aba.beta,1.3459683333333334,0.5176267623901367,0.0,0.0,2343.0,0.5176267623901367,9.0,0.10988958676656087
randm05.02.02.16.020_0030.02.aba.beta,0.007344666666666667,0.0037774244944254556,0.0,0.0,3.0,0.0037774244944254556,1.0,0.003062009811401367
randm06.02.02.01.020_0030.02.aba.beta,0.035212,0.00629425048828125,0.0,0.0,39.0,0.00629425048828125,2.0,0.0035668214162190757
randm07.02.02.15.020_0030.02.aba.beta,0.8976206666666666,0.03510920206705729,0.0,0.0,1690.0,0.03510920206705729,8.0,0.008948882420857748
randm11.02.02.11.020_0030.04.aba.beta,1.4244260000000002,0.048927863438924156,0.0,0.0,1187.0,0.048927863438924156,9.0,0.010491212209065756
randm04.02.02.13.020_0030.01.aba.beta,0.013379999999999998,0.003797292709350586,0.0,0.0,3.0,0.003797292709350586,1.0,0.0029838879903157554
randm06.02.02.13.020_0030.03.aba.beta,0.04697266666666666,0.008317788441975912,0.0,0.0,104.0,0.008317788441975912,2.0,0.004125912984212239
randm04.02.02.01.020_0030.02.aba.beta,0.041923999999999996,0.006426572799682617,0.0,0.0,59.0,0.006426572799682617,3.0,0.003594477971394857
randm05.02.02.07.020_0030.03.aba.beta,0.29727666666666663,0.035337368647257485,0.0,0.0,848.0,0.035337368647257485,7.0,0.01056671142578125
randm04.02.02.13.020_0030.04.aba.beta,0.009621333333333334,0.003920714060465495,0.0,0.0,3.0,0.003920714060465495,1.0,0.0030088424682617188
randm07.02.02.17.020_0030.05.aba.beta,0.23872266666666672,0.018616199493408203,0.0,0.0,693.0,0.018616199493408203,6.0,0.005494038263956706
randm04.02.02.08.020_0030.03.aba.beta,0.04963599999999999,0.0075062910715738935,0.0,0.0,89.0,0.0075062910715738935,3.0,0.003894249598185221
randm04.02.02.16.020_0030.01.aba.beta,0.027547666666666665,0.005127112070719401,0.0,0.0,23.0,0.005127112070719401,2.0,0.003320932388305664
randm07.02.02.18.020_0030.05.aba.beta,0.7382376666666667,0.07606816291809082,0.0,0.0,1521.0,0.07606816291809082,8.0,0.019977569580078125
randm07.02.02.17.020_0030.01.aba.beta,0.33172533333333337,0.03156272570292155,0.0,0.0,644.0,0.03156272570292155,8.0,0.010477622350056967
randm04.02.02.05.020_0030.04.aba.beta,0.018060999999999997,0.004162708918253581,0.0,0.0,5.0,0.004162708918253581,1.0,0.0030128955841064453
randm11.02.02.09.020_0030.03.aba.beta,0.30526333333333333,0.06406156222025554,0.0,0.0,773.0,0.06406156222025554,6.0,0.01669422785441081
randm06.02.02.05.020_0030.05.aba.beta,0.05656,0.009719292322794596,0.0,0.0,149.0,0.009719292322794596,3.0,0.00453639030456543
randm10.02.02.12.020_0030.01.aba.beta,0.19386199999999998,0.0509184201558431,0.0,0.0,467.0,0.0509184201558431,6.0,0.012600898742675781
randm06.02.02.12.020_0030.03.aba.beta,0.047166999999999994,0.008438030878702799,0.0,0.0,39.0,0.008438030878702799,3.0,0.004133145014444987
randm08.02.02.03.020_0030.02.aba.beta,1.4960663333333333,0.0616463820139567,0.0,0.0,1534.0,0.0616463820139567,6.0,0.013381083806355795
randm09.02.02.03.020_0030.02.aba.beta,2.004607333333333,0.2527267138163249,0.0,0.0,2596.0,0.2527267138163249,12.0,0.05624826749165853
randm10.02.02.17.020_0030.02.aba.beta,1.0788440000000001,0.061141411463419594,0.0,0.0,1419.0,0.061141411463419594,12.0,0.013959248860677084
randm06.02.02.06.020_0030.04.aba.beta,0.086783,0.02335945765177409,0.0,0.0,342.0,0.02335945765177409,4.0,0.0077101389567057295
randm09.02.02.16.020_0030.03.aba.beta,0.2766983333333333,0.023248036702473957,0.0,0.0,698.0,0.023248036702473957,7.0,0.006764650344848633
randm05.02.02.10.020_0030.02.aba.beta,0.09369933333333332,0.0120848019917806,0.0,0.0,407.0,0.0120848019917806,4.0,0.005010843276977539
randm05.02.02.15.020_0030.05.aba.beta,0.03118133333333333,0.005555470784505208,0.0,0.0,39.0,0.005555470784505208,2.0,0.0034532546997070312
randm05.02.02.04.020_0030.04.aba.beta,0.08571266666666667,0.008150418599446615,0.0,0.0,231.0,0.008150418599446615,3.0,0.004000425338745117
randm09.02.02.08.020_0030.02.aba.beta,0.054835999999999996,0.01055614153544108,0.0,0.0,111.0,0.01055614153544108,3.0,0.004439115524291992
randm08.02.02.10.020_0030.05.aba.beta,1.5023683333333333,0.1277756690979004,0.0,0.0,2279.0,0.1277756690979004,9.0,0.02504277229309082
randm05.02.02.03.020_0030.05.aba.beta,0.011130333333333332,0.00402220090230306,0.0,0.0,3.0,0.00402220090230306,1.0,0.0030460357666015625
randm11.02.02.12.020_0030.05.aba.beta,0.18277066666666666,0.07156729698181152,0.0,0.0,709.0,0.07156729698181152,6.0,0.018860816955566406
randm08.02.02.11.020_0030.02.aba.beta,20.242943666666665,0.4125296274820964,0.0,0.0,7590.0,0.4125296274820964,10.0,0.06537254651387532
randm10.02.02.07.020_0030.03.aba.beta,4.707339666666667,1.4570841789245605,0.0,0.0,4631.0,1.4570841789245605,13.0,0.22061673800150552
randm09.02.02.01.020_0030.05.aba.beta,16.662729333333335,0.3971419334411621,0.0,0.0,6325.0,0.3971419334411621,13.0,0.08124915758768718
randm09.02.02.13.020_0030.02.aba.beta,7.195432333333334,0.0277558167775472,0.0,0.0,6229.0,0.0277558167775472,11.0,0.007062673568725586
randm11.02.02.16.020_0030.02.aba.beta,4.724909666666666,0.06840809186299641,0.0,0.0,3933.0,0.06840809186299641,12.0,0.013746976852416992
randm11.02.02.14.020_0030.02.aba.beta,33.65733133333333,3.6132636864980063,0.0,0.0,9047.0,3.6132636864980063,21.0,0.2970426877339681
randm05.02.02.14.020_0030.02.aba.beta,0.012953333333333332,0.0037218729654947915,0.0,0.0,3.0,0.0037218729654947915,1.0,0.0030007362365722656
randm11.02.02.04.020_0030.03.aba.beta,0.270689,0.03384137153625488,0.0,0.0,464.0,0.03384137153625488,7.0,0.007348060607910156
randm04.02.02.02.020_0030.03.aba.beta,0.012958000000000003,0.0037671724955240884,0.0,0.0,3.0,0.0037671724955240884,1.0,0.0029725233713785806
randm08.02.02.12.020_0030.05.aba.beta,0.14585933333333334,0.015416383743286133,0.0,0.0,479.0,0.015416383743286133,5.0,0.005815585454305013
randm04.02.02.04.020_0030.02.aba.beta,0.012608666666666666,0.003708362579345703,0.0,0.0,3.0,0.003708362579345703,1.0,0.0029533704121907554
randm05.02.02.01.020_0030.03.aba.beta,0.029416666666666664,0.006420135498046875,0.0,0.0,15.0,0.006420135498046875,2.0,0.0037370522816975913
randm10.02.02.09.020_0030.03.aba.beta,0.43040066666666665,0.05253450075785319,0.0,0.0,949.0,0.05253450075785319,8.0,0.013196627298990885
randm10.02.02.02.020_0030.02.aba.beta,11.459895666666666,0.19676947593688965,0.0,0.0,4371.0,0.19676947593688965,9.0,0.04071482022603353
randm11.02.02.09.020_0030.02.aba.beta,0.23179533333333335,0.02001357078552246,0.0,0.0,656.0,0.02001357078552246,6.0,0.00630942980448405
randm09.02.02.05.020_0030.05.aba.beta,0.17932599999999999,0.09476685523986816,0.0,0.0,476.0,0.09476685523986816,4.0,0.022917668024698894
randm08.02.02.19.020_0030.03.aba.beta,0.4579673333333334,0.05019148190816244,0.0,0.0,997.0,0.05019148190816244,7.0,0.012051741282145182
randm09.02.02.19.020_0030.01.aba.beta,3.599053666666667,0.054176648457845054,0.0,0.0,3714.0,0.054176648457845054,10.0,0.013628323872884115
randm05.02.02.07.020_0030.04.aba.beta,0.5104106666666667,0.0628674825032552,0.0,0.0,1162.0,0.0628674825032552,8.0,0.012888193130493164
randm08.02.02.07.020_0030.05.aba.beta,0.012707333333333334,0.0038193066914876304,0.0,0.0,3.0,0.0038193066914876304,1.0,0.002961317698160807
randm06.02.02.18.020_0030.04.aba.beta,0.06696633333333334,0.01152960459391276,0.0,0.0,151.0,0.01152960459391276,3.0,0.004649162292480469
randm10.02.02.17.020_0030.01.aba.beta,0.31987166666666667,0.022109270095825195,0.0,0.0,743.0,0.022109270095825195,6.0,0.007174332936604817
randm06.02.02.16.020_0030.01.aba.beta,0.03031266666666667,0.0054026444753011065,0.0,0.0,23.0,0.0054026444753011065,2.0,0.003296057383219401
randm11.02.02.01.020_0030.05.aba.beta,4.331550666666666,0.10152324040730794,0.0,0.0,2619.0,0.10152324040730794,14.0,0.02372908592224121
randm11.02.02.11.020_0030.01.aba.beta,0.9150916666666666,0.05240464210510254,0.0,0.0,925.0,0.05240464210510254,7.0,0.00911728541056315
randm10.02.02.07.020_0030.04.aba.beta,55.45577666666666,1.3105369408925374,0.0,0.0,12386.0,1.3105369408925374,18.0,0.19421140352884927
randm04.02.02.09.020_0030.01.aba.beta,0.031200666666666665,0.005505164464314778,0.0,0.0,27.0,0.005505164464314778,2.0,0.003423293431599935
randm05.02.02.03.020_0030.04.aba.beta,0.010374666666666666,0.004200935363769531,0.0,0.0,3.0,0.004200935363769531,1.0,0.003046830495198568
randm04.02.02.10.020_0030.05.aba.beta,0.04407066666666667,0.008885542551676432,0.0,0.0,109.0,0.008885542551676432,2.0,0.004448652267456055
randm06.02.02.09.020_0030.03.aba.beta,0.069659,0.010143121083577475,0.0,0.0,257.0,0.010143121083577475,3.0,0.004499912261962891
randm06.02.02.18.020_0030.05.aba.beta,0.119762,0.01750040054321289,0.0,0.0,348.0,0.01750040054321289,4.0,0.0056184132893880205
randm04.02.02.18.020_0030.03.aba.beta,0.07328333333333333,0.007912238438924154,0.0,0.0,299.0,0.007912238438924154,3.0,0.00405430793762207
randm08.02.02.04.020_0030.05.aba.beta,0.20269633333333334,0.021021207173665363,0.0,0.0,578.0,0.021021207173665363,5.0,0.006170908610026042
randm09.02.02.08.020_0030.04.aba.beta,0.11738833333333332,0.016169150670369465,0.0,0.0,291.0,0.016169150670369465,5.0,0.005329211552937825
randm11.02.02.09.020_0030.04.aba.beta,0.7365843333333334,0.07500839233398438,0.0,0.0,1461.0,0.07500839233398438,10.0,0.019067049026489258
randm11.02.02.19.020_0030.02.aba.beta,99.98053233333333,0.715041716893514,0.0,0.0,18329.0,0.715041716893514,28.0,0.11655680338541667
randm05.02.02.18.020_0030.01.aba.beta,0.013288333333333333,0.0038588841756184897,0.0,0.0,3.0,0.0038588841756184897,1.0,0.0029854774475097656
randm09.02.02.13.020_0030.05.aba.beta,8.919796,0.4460330804189046,0.0,0.0,6179.0,0.4460330804189046,18.0,0.09532546997070312
randm09.02.02.02.020_0030.02.aba.beta,0.608019,0.0838030179341634,0.0,0.0,944.0,0.0838030179341634,9.0,0.017042795817057293
randm09.02.02.06.020_0030.05.aba.beta,1.9850373333333333,2.2344650427500405,0.0,0.0,2725.0,2.2344650427500405,10.0,0.27318255106608075
randm11.02.02.19.020_0030.05.aba.beta,1149.7100833333334,6.265775283177693,0.6666666666666666,0.0,19195.0,6.265775283177693,7.0,0.5441243648529053
randm06.02.02.06.020_0030.03.aba.beta,0.15829933333333332,0.023314555486043293,0.0,0.0,443.0,0.023314555486043293,6.0,0.007584095001220703
randm06.02.02.14.020_0030.02.aba.beta,0.19878633333333331,0.014229774475097656,0.0,0.0,627.0,0.014229774475097656,5.0,0.004728476206461589
randm04.02.02.14.020_0030.03.aba.beta,0.04430900000000001,0.013701836268107096,0.0,0.0,69.0,0.013701836268107096,2.0,0.005868593851725261
randm06.02.02.13.020_0030.04.aba.beta,0.074737,0.00871602694193522,0.0,0.0,249.0,0.00871602694193522,4.0,0.00439755121866862
randm08.02.02.11.020_0030.05.aba.beta,22.171553666666664,1.519337813059489,0.0,0.0,9175.0,1.519337813059489,19.0,0.1928857167561849
randm08.02.02.05.020_0030.04.aba.beta,0.04155133333333333,0.011968612670898438,0.0,0.0,90.0,0.011968612670898438,2.0,0.004880428314208984
randm07.02.02.09.020_0030.02.aba.beta,0.03746066666666666,0.005036989847819011,0.0,0.0,23.0,0.005036989847819011,2.0,0.0031983057657877603
randm11.02.02.18.020_0030.03.aba.beta,0.9043016666666667,0.040902137756347656,0.0,0.0,1083.0,0.040902137756347656,11.0,0.009299993515014648
randm10.02.02.15.020_0030.01.aba.beta,1.1455226666666667,0.06891425450642903,0.0,0.0,1699.0,0.06891425450642903,7.0,0.012789249420166016
randm04.02.02.01.020_0030.05.aba.beta,0.060185666666666665,0.00673365592956543,0.0,0.0,154.0,0.00673365592956543,4.0,0.0036602020263671875
randm07.02.02.09.020_0030.05.aba.beta,0.019765,0.005235433578491211,0.0,0.0,39.0,0.005235433578491211,2.0,0.0032433668772379556
randm04.02.02.17.020_0030.01.aba.beta,0.027957,0.00546717643737793,0.0,0.0,31.0,0.00546717643737793,2.0,0.003435532251993815
randm04.02.02.15.020_0030.04.aba.beta,0.02376066666666667,0.004036108652750651,0.0,0.0,5.0,0.004036108652750651,1.0,0.0030667781829833984
randm07.02.02.11.020_0030.02.aba.beta,0.058305666666666665,0.01162862777709961,0.0,0.0,233.0,0.01162862777709961,3.0,0.005065520604451497
randm10.02.02.06.020_0030.05.aba.beta,155.31441766666666,8.473106622695923,0.0,0.0,15487.0,8.473106622695923,18.0,0.38502176602681476
randm11.02.02.02.020_0030.02.aba.beta,0.6920993333333333,0.17490855852762857,0.0,0.0,1174.0,0.17490855852762857,7.0,0.03716794649759928
randm06.02.02.11.020_0030.04.aba.beta,0.148388,0.02764757474263509,0.0,0.0,396.0,0.02764757474263509,6.0,0.007194836934407552
randm07.02.02.06.020_0030.04.aba.beta,0.04204033333333334,0.006546735763549805,0.0,0.0,44.0,0.006546735763549805,3.0,0.0035692056020100913
randm08.02.02.05.020_0030.05.aba.beta,0.12161499999999999,0.00970156987508138,0.0,0.0,338.0,0.00970156987508138,4.0,0.0043811798095703125
randm07.02.02.14.020_0030.04.aba.beta,0.03856333333333333,0.005368153254191081,0.0,0.0,35.0,0.005368153254191081,2.0,0.0033010641733805337
randm04.02.02.06.020_0030.01.aba.beta,0.037408666666666666,0.005575100580851237,0.0,0.0,35.0,0.005575100580851237,2.0,0.003446340560913086
randm10.02.02.08.020_0030.01.aba.beta,0.5832233333333333,0.07153852780659993,0.0,0.0,1094.0,0.07153852780659993,6.0,0.01375595728556315
randm04.02.02.18.020_0030.01.aba.beta,0.052471333333333335,0.006597995758056641,0.0,0.0,139.0,0.006597995758056641,3.0,0.003600597381591797
randm04.02.02.04.020_0030.01.aba.beta,0.012651666666666667,0.003828287124633789,0.0,0.0,3.0,0.003828287124633789,1.0,0.0029725233713785806
randm09.02.02.15.020_0030.04.aba.beta,0.35760166666666665,0.020980437596638996,0.0,0.0,946.0,0.020980437596638996,5.0,0.00624855359395345
randm06.02.02.01.020_0030.04.aba.beta,0.040515999999999996,0.007108847300211589,0.0,0.0,29.0,0.007108847300211589,2.0,0.003657817840576172
randm05.02.02.09.020_0030.05.aba.beta,0.07812766666666666,0.00998377799987793,0.0,0.0,179.0,0.00998377799987793,4.0,0.004550377527872722
randm06.02.02.03.020_0030.05.aba.beta,0.040308333333333335,0.0086668332417806,0.0,0.0,59.0,0.0086668332417806,3.0,0.004593690236409505
randm06.02.02.17.020_0030.04.aba.beta,0.03177166666666666,0.006638447443644206,0.0,0.0,34.0,0.006638447443644206,2.0,0.0036545594533284507
randm06.02.02.14.020_0030.05.aba.beta,0.08260366666666667,0.014991203943888346,0.0,0.0,219.0,0.014991203943888346,3.0,0.0050220489501953125
randm10.02.02.06.020_0030.02.aba.beta,18.32409366666667,0.7105719248453776,0.0,0.0,7872.0,0.7105719248453776,12.0,0.14415081342061362
randm11.02.02.17.020_0030.02.aba.beta,3.0396483333333335,0.5169978141784668,0.0,0.0,2935.0,0.5169978141784668,10.0,0.09942984580993652
randm07.02.02.19.020_0030.04.aba.beta,0.22355166666666668,0.048833370208740234,0.0,0.0,675.0,0.048833370208740234,7.0,0.009245793024698893
randm04.02.02.08.020_0030.04.aba.beta,0.042645666666666665,0.006335258483886719,0.0,0.0,19.0,0.006335258483886719,2.0,0.003570000330607096
randm05.02.02.03.020_0030.02.aba.beta,0.009279666666666667,0.003838062286376953,0.0,0.0,3.0,0.003838062286376953,1.0,0.003045161565144857
randm08.02.02.17.020_0030.05.aba.beta,0.109446,0.02141118049621582,0.0,0.0,376.0,0.02141118049621582,5.0,0.006482362747192383
randm11.02.02.16.020_0030.05.aba.beta,12.873446666666666,0.08777562777201335,0.0,0.0,7302.0,0.08777562777201335,16.0,0.019847313563028973
randm05.02.02.18.020_0030.03.aba.beta,0.014467333333333332,0.0037358601888020835,0.0,0.0,3.0,0.0037358601888020835,1.0,0.002965529759724935
randm07.02.02.10.020_0030.04.aba.beta,0.009716333333333334,0.0038836797078450522,0.0,0.0,3.0,0.0038836797078450522,1.0,0.0029839674631754556
randm11.02.02.19.020_0030.03.aba.beta,10.490350000000001,1.109740416208903,0.0,0.0,5801.0,1.109740416208903,13.0,0.20305641492207846
randm08.02.02.01.020_0030.01.aba.beta,0.82947,0.3228549162546794,0.0,0.0,1119.0,0.3228549162546794,9.0,0.06094090143839518
randm11.02.02.05.020_0030.05.aba.beta,0.19745500000000002,0.043970346450805664,0.0,0.0,566.0,0.043970346450805664,5.0,0.010498285293579102
randm04.02.02.07.020_0030.01.aba.beta,0.018443666666666667,0.0041196346282958984,0.0,0.0,5.0,0.0041196346282958984,1.0,0.003062089284261068
randm10.02.02.03.020_0030.02.aba.beta,0.9643700000000001,0.025355100631713867,0.0,0.0,1685.0,0.025355100631713867,6.0,0.007115840911865234
randm06.02.02.04.020_0030.03.aba.beta,0.010891333333333334,0.004197835922241211,0.0,0.0,3.0,0.004197835922241211,1.0,0.003094752629597982
randm08.02.02.04.020_0030.03.aba.beta,0.23125966666666667,0.024826924006144207,0.0,0.0,531.0,0.024826924006144207,6.0,0.008197943369547525
randm07.02.02.12.020_0030.01.aba.beta,0.03653866666666667,0.005237738291422526,0.0,0.0,15.0,0.005237738291422526,2.0,0.003335873285929362
randm06.02.02.13.020_0030.05.aba.beta,0.04483600000000001,0.008657217025756836,0.0,0.0,69.0,0.008657217025756836,2.0,0.0042266845703125
randm11.02.02.11.020_0030.03.aba.beta,6.542920333333332,0.06769124666849773,0.0,0.0,2643.0,0.06769124666849773,11.0,0.01213510831197103
randm11.02.02.15.020_0030.04.aba.beta,2.570202333333334,3.0557075341542563,0.0,0.0,1439.0,3.0557075341542563,4.0,0.34125200907389325
randm07.02.02.10.020_0030.01.aba.beta,0.010130666666666668,0.003879547119140625,0.0,0.0,3.0,0.003879547119140625,1.0,0.003008604049682617
randm06.02.02.08.020_0030.03.aba.beta,0.032197,0.006118059158325195,0.0,0.0,29.0,0.006118059158325195,2.0,0.0034134387969970703
randm07.02.02.06.020_0030.05.aba.beta,0.028104333333333332,0.008184274037679037,0.0,0.0,49.0,0.008184274037679037,3.0,0.004162152608235677
randm10.02.02.06.020_0030.04.aba.beta,18.644955333333332,0.08501132329305013,0.0,0.0,6221.0,0.08501132329305013,9.0,0.01716311772664388
randm07.02.02.15.020_0030.03.aba.beta,1.2412203333333334,0.0691213607788086,0.0,0.0,2008.0,0.0691213607788086,8.0,0.01648370424906413
randm06.02.02.03.020_0030.03.aba.beta,0.035112,0.008162260055541992,0.0,0.0,23.0,0.008162260055541992,2.0,0.003754695256551107
randm07.02.02.14.020_0030.05.aba.beta,0.021752666666666667,0.005206902821858724,0.0,0.0,23.0,0.005206902821858724,2.0,0.0032726923624674478
randm11.02.02.13.020_0030.02.aba.beta,2.838782,0.07949415842692058,0.0,0.0,2051.0,0.07949415842692058,8.0,0.016971667607625324
randm05.02.02.19.020_0030.05.aba.beta,0.02827766666666667,0.005191405614217122,0.0,0.0,19.0,0.005191405614217122,2.0,0.003272851308186849
randm10.02.02.08.020_0030.04.aba.beta,2.414199333333334,0.09454178810119629,0.0,0.0,2044.0,0.09454178810119629,12.0,0.01857312520345052
randm07.02.02.09.020_0030.04.aba.beta,0.03852766666666666,0.005580425262451172,0.0,0.0,27.0,0.005580425262451172,2.0,0.0033791065216064453
randm04.02.02.09.020_0030.05.aba.beta,0.029545666666666668,0.005709012349446614,0.0,0.0,55.0,0.005709012349446614,2.0,0.0033756891886393228
randm11.02.02.12.020_0030.01.aba.beta,2.4657929999999997,0.038898865381876625,0.0,0.0,2539.0,0.038898865381876625,16.0,0.010287284851074219
randm09.02.02.19.020_0030.03.aba.beta,7.887070666666666,0.12266850471496582,0.0,0.0,4081.0,0.12266850471496582,12.0,0.03258824348449707
randm04.02.02.13.020_0030.05.aba.beta,0.010792000000000001,0.003799994786580404,0.0,0.0,3.0,0.003799994786580404,1.0,0.0030198097229003906
randm10.02.02.14.020_0030.05.aba.beta,28.510932999999998,20.293050686518352,0.0,0.0,8368.0,20.293050686518352,13.0,0.46896934509277344
randm06.02.02.10.020_0030.03.aba.beta,0.034811666666666664,0.007802009582519531,0.0,0.0,39.0,0.007802009582519531,2.0,0.00394892692565918
randm07.02.02.03.020_0030.05.aba.beta,0.3955326666666667,0.13535706202189127,0.0,0.0,752.0,0.13535706202189127,6.0,0.027689059575398762
randm10.02.02.13.020_0030.02.aba.beta,0.10770600000000001,0.022922039031982422,0.0,0.0,286.0,0.022922039031982422,4.0,0.006617387135823567
randm04.02.02.11.020_0030.05.aba.beta,0.03119833333333333,0.006363868713378906,0.0,0.0,24.0,0.006363868713378906,2.0,0.003500064214070638
randm07.02.02.05.020_0030.03.aba.beta,0.18863433333333335,0.011143843332926432,0.0,0.0,504.0,0.011143843332926432,4.0,0.0045557816823323565
randm06.02.02.02.020_0030.01.aba.beta,0.028469000000000005,0.005211671193440755,0.0,0.0,27.0,0.005211671193440755,2.0,0.0033692518870035806
randm06.02.02.05.020_0030.01.aba.beta,0.06693633333333333,0.03627936045328776,0.0,0.0,179.0,0.03627936045328776,3.0,0.009624322255452475
randm04.02.02.07.020_0030.02.aba.beta,0.024544,0.00439000129699707,0.0,0.0,5.0,0.00439000129699707,1.0,0.003123601277669271
randm04.02.02.02.020_0030.01.aba.beta,0.009177,0.003908713658650716,0.0,0.0,3.0,0.003908713658650716,1.0,0.0030024846394856772
randm04.02.02.05.020_0030.05.aba.beta,0.017298,0.004378477732340495,0.0,0.0,5.0,0.004378477732340495,1.0,0.003029902776082357
randm07.02.02.10.020_0030.02.aba.beta,0.009655333333333333,0.004339774449666341,0.0,0.0,3.0,0.004339774449666341,1.0,0.0032820701599121094
randm06.02.02.08.020_0030.05.aba.beta,0.045135,0.006459792455037435,0.0,0.0,39.0,0.006459792455037435,3.0,0.0035878817240397134
randm08.02.02.10.020_0030.02.aba.beta,2.712839666666666,0.19496631622314453,0.0,0.0,3857.0,0.19496631622314453,14.0,0.044388532638549805
randm04.02.02.10.020_0030.02.aba.beta,0.042133000000000004,0.008083979288736979,0.0,0.0,134.0,0.008083979288736979,2.0,0.004098097483317058
randm11.02.02.12.020_0030.03.aba.beta,1.2811603333333335,0.03859686851501465,0.0,0.0,2235.0,0.03859686851501465,9.0,0.009668747584025065
randm09.02.02.18.020_0030.05.aba.beta,0.48524233333333333,0.05310320854187012,0.0,0.0,1011.0,0.05310320854187012,6.0,0.012720108032226562
randm09.02.02.17.020_0030.02.aba.beta,1.3870093333333333,0.05163900057474772,0.0,0.0,1652.0,0.05163900057474772,12.0,0.012483994166056315
randm09.02.02.09.020_0030.04.aba.beta,1.645488,0.10399945576985677,0.0,0.0,2017.0,0.10399945576985677,7.0,0.022412538528442383
randm10.02.02.15.020_0030.02.aba.beta,0.40838366666666664,0.03847336769104004,0.0,0.0,878.0,0.03847336769104004,6.0,0.0089723269144694
randm06.02.02.12.020_0030.05.aba.beta,0.048739,0.006979465484619141,0.0,0.0,64.0,0.006979465484619141,3.0,0.003660122553507487
randm04.02.02.11.020_0030.02.aba.beta,0.04049966666666667,0.005875905354817708,0.0,0.0,24.0,0.005875905354817708,2.0,0.003349781036376953
randm11.02.02.17.020_0030.01.aba.beta,434.509311,34.42789626121521,0.0,0.0,22198.0,34.42789626121521,20.0,0.9028565883636475
randm05.02.02.11.020_0030.02.aba.beta,0.068097,0.012161811192830404,0.0,0.0,131.0,0.012161811192830404,3.0,0.004892190297444661
randm08.02.02.06.020_0030.02.aba.beta,0.6419440000000001,0.03614934285481771,0.0,0.0,1257.0,0.03614934285481771,7.0,0.00892782211303711
randm09.02.02.12.020_0030.04.aba.beta,0.5640353333333333,0.0823218822479248,0.0,0.0,1014.0,0.0823218822479248,8.0,0.01871641476949056
randm10.02.02.19.020_0030.02.aba.beta,0.3129013333333333,0.800245443979899,0.0,0.0,627.0,0.800245443979899,5.0,0.1811995506286621
randm09.02.02.04.020_0030.03.aba.beta,0.7079896666666666,0.05420867602030436,0.0,0.0,1309.0,0.05420867602030436,8.0,0.011903842290242514
randm11.02.02.01.020_0030.01.aba.beta,6.338535,0.0803235371907552,0.0,0.0,4052.0,0.0803235371907552,13.0,0.017259518305460613
randm04.02.02.02.020_0030.05.aba.beta,0.011050333333333334,0.0038890838623046875,0.0,0.0,3.0,0.0038890838623046875,1.0,0.0030198891957600913
randm09.02.02.12.020_0030.01.aba.beta,0.31474433333333335,0.042505741119384766,0.0,0.0,935.0,0.042505741119384766,5.0,0.00987680753072103
randm05.02.02.09.020_0030.03.aba.beta,0.036548000000000004,0.0071557362874348955,0.0,0.0,64.0,0.0071557362874348955,2.0,0.0039063294728597
randm05.02.02.06.020_0030.03.aba.beta,0.08530833333333333,0.014023303985595703,0.0,0.0,281.0,0.014023303985595703,4.0,0.00593113899230957
randm11.02.02.17.020_0030.05.aba.beta,807.0199036666667,27.045949697494507,0.6666666666666666,0.0,15018.0,27.045949697494507,8.333333333333334,0.7749171257019043
randm11.02.02.10.020_0030.04.aba.beta,314.36329033333334,16.77489161491394,0.0,0.0,29235.0,16.77489161491394,23.0,0.8541013399759928
randm07.02.02.17.020_0030.04.aba.beta,0.170114,0.01862343152364095,0.0,0.0,398.0,0.01862343152364095,5.0,0.0061541398366292315
randm10.02.02.12.020_0030.05.aba.beta,3.550672,0.11062979698181152,0.0,0.0,2927.0,0.11062979698181152,16.0,0.026603142420450848
randm09.02.02.14.020_0030.01.aba.beta,0.054894,0.012957413991292318,0.0,0.0,216.0,0.012957413991292318,3.0,0.0048410892486572266
randm07.02.02.15.020_0030.05.aba.beta,1.3416193333333333,0.06878908475240071,0.0,0.0,2341.0,0.06878908475240071,11.0,0.014731168746948242
randm07.02.02.08.020_0030.01.aba.beta,0.010745,0.0038086573282877603,0.0,0.0,3.0,0.0038086573282877603,1.0,0.003001054128011068
randm06.02.02.18.020_0030.03.aba.beta,0.046287,0.011173009872436523,0.0,0.0,69.0,0.011173009872436523,2.0,0.0044697920481363935
randm09.02.02.02.020_0030.01.aba.beta,4.044387333333333,0.7882564067840576,0.0,0.0,3248.0,0.7882564067840576,18.0,0.14656352996826172
randm05.02.02.11.020_0030.05.aba.beta,0.047834999999999996,0.009622335433959961,0.0,0.0,53.0,0.009622335433959961,3.0,0.004547834396362305
randm10.02.02.07.020_0030.05.aba.beta,0.8066483333333334,0.3352947235107422,0.0,0.0,1125.0,0.3352947235107422,9.0,0.07014425595601399
randm10.02.02.01.020_0030.02.aba.beta,0.11437066666666666,0.02051369349161784,0.0,0.0,223.0,0.02051369349161784,5.0,0.006235520044962565
randm08.02.02.03.020_0030.01.aba.beta,0.19463866666666665,0.06289283434549968,0.0,0.0,512.0,0.06289283434549968,5.0,0.011753082275390625
randm06.02.02.17.020_0030.05.aba.beta,0.033475,0.005741437276204427,0.0,0.0,44.0,0.005741437276204427,2.0,0.003446340560913086
randm11.02.02.06.020_0030.03.aba.beta,1.2497663333333333,0.0648501714070638,0.0,0.0,1821.0,0.0648501714070638,8.0,0.01439213752746582
randm10.02.02.19.020_0030.05.aba.beta,6.481271666666667,0.19296709696451822,0.0,0.0,5029.0,0.19296709696451822,12.0,0.04067691167195638
randm08.02.02.07.020_0030.01.aba.beta,0.012097333333333333,0.0039149125417073565,0.0,0.0,3.0,0.0039149125417073565,1.0,0.003001133600870768
randm05.02.02.17.020_0030.04.aba.beta,0.08007233333333334,0.01349488894144694,0.0,0.0,319.0,0.01349488894144694,3.0,0.005588531494140625
randm09.02.02.06.020_0030.02.aba.beta,25.06599266666667,2.4800824324289956,0.0,0.0,9871.0,2.4800824324289956,15.0,0.2833253542582194
randm10.02.02.02.020_0030.04.aba.beta,6.894898333333334,2.3564632733662925,0.0,0.0,3882.0,2.3564632733662925,12.0,0.29747597376505536
randm04.02.02.09.020_0030.02.aba.beta,0.022247,0.006282885869344075,0.0,0.0,43.0,0.006282885869344075,2.0,0.0036971569061279297
randm09.02.02.06.020_0030.01.aba.beta,4.894190666666667,0.11731330553690593,0.0,0.0,4336.0,0.11731330553690593,14.0,0.025536775588989258
randm07.02.02.18.020_0030.01.aba.beta,0.5256686666666667,0.10956207911173503,0.0,0.0,956.0,0.10956207911173503,8.0,0.02727643648783366
randm08.02.02.08.020_0030.02.aba.beta,0.5316176666666667,1.578895886739095,0.0,0.0,1365.0,1.578895886739095,5.0,0.17838319142659506
randm08.02.02.01.020_0030.04.aba.beta,0.22217666666666666,0.019167025883992512,0.0,0.0,559.0,0.019167025883992512,7.0,0.005491336186726888
randm08.02.02.02.020_0030.04.aba.beta,0.06079533333333333,0.1630543073018392,0.0,0.0,111.0,0.1630543073018392,4.0,0.03846875826517741
randm08.02.02.13.020_0030.04.aba.beta,2.060624333333333,205.34206533432007,0.0,0.3333333333333333,2016.0,5.342065334320068,7.0,0.17545151710510254
randm07.02.02.05.020_0030.04.aba.beta,0.087882,0.015780846277872723,0.0,0.0,379.0,0.015780846277872723,4.0,0.005564530690511067
randm04.02.02.15.020_0030.02.aba.beta,0.023993666666666663,0.00448306401570638,0.0,0.0,5.0,0.00448306401570638,1.0,0.0031043688456217446
randm07.02.02.10.020_0030.05.aba.beta,0.012138666666666667,0.004296064376831055,0.0,0.0,3.0,0.004296064376831055,1.0,0.0031801064809163413
randm10.02.02.09.020_0030.04.aba.beta,0.8583250000000001,0.12171848615010579,0.0,0.0,1284.0,0.12171848615010579,6.0,0.0306545893351237
randm05.02.02.05.020_0030.04.aba.beta,0.09153433333333333,0.007080793380737305,0.0,0.0,334.0,0.007080793380737305,5.0,0.0037804444630940757
randm07.02.02.07.020_0030.02.aba.beta,0.13691933333333334,0.020909229914347332,0.0,0.0,377.0,0.020909229914347332,5.0,0.00719904899597168
randm05.02.02.04.020_0030.01.aba.beta,0.063822,0.012641032536824545,0.0,0.0,161.0,0.012641032536824545,3.0,0.005504051844278972
randm10.02.02.05.020_0030.05.aba.beta,112.55103100000001,11.925243695576986,0.0,0.0,21792.0,11.925243695576986,19.0,0.8328034083048502
randm10.02.02.15.020_0030.04.aba.beta,2.188469,0.06043465932210287,0.0,0.0,2311.0,0.06043465932210287,8.0,0.01285409927368164
randm06.02.02.17.020_0030.03.aba.beta,0.04596166666666667,0.006614844004313151,0.0,0.0,159.0,0.006614844004313151,3.0,0.0035782655080159507
randm11.02.02.15.020_0030.01.aba.beta,1.7489356666666669,5.221443970998128,0.0,0.0,1937.0,5.221443970998128,7.0,0.4760100841522217
randm08.02.02.11.020_0030.03.aba.beta,1.9824563333333334,0.5497862497965494,0.0,0.0,2047.0,0.5497862497965494,8.0,0.1170351505279541
randm06.02.02.15.020_0030.04.aba.beta,0.045186666666666674,0.020227829615275066,0.0,0.0,101.0,0.020227829615275066,3.0,0.006944576899210612
randm08.02.02.05.020_0030.01.aba.beta,0.05780266666666667,0.010178248087565104,0.0,0.0,173.0,0.010178248087565104,3.0,0.004298051198323567
randm07.02.02.08.020_0030.03.aba.beta,0.006543333333333334,0.004085063934326172,0.0,0.0,3.0,0.004085063934326172,1.0,0.0030623277028401694
randm10.02.02.10.020_0030.04.aba.beta,0.320592,0.05742812156677246,0.0,0.0,1000.0,0.05742812156677246,6.0,0.01244966189066569
randm08.02.02.07.020_0030.04.aba.beta,0.012957000000000002,0.004115104675292969,0.0,0.0,3.0,0.004115104675292969,1.0,0.003095706303914388
randm10.02.02.04.020_0030.02.aba.beta,0.14816933333333332,0.023267507553100586,0.0,0.0,456.0,0.023267507553100586,4.0,0.007230361302693685
randm09.02.02.11.020_0030.02.aba.beta,1.4311953333333334,0.09827621777852376,0.0,0.0,1932.0,0.09827621777852376,9.0,0.024464845657348633
randm09.02.02.18.020_0030.04.aba.beta,0.8337933333333334,0.09586199124654134,0.0,0.0,1632.0,0.09586199124654134,9.0,0.02163553237915039
randm05.02.02.06.020_0030.02.aba.beta,0.11783433333333333,0.026309092839558918,0.0,0.0,390.0,0.026309092839558918,4.0,0.007922967274983725
randm04.02.02.16.020_0030.05.aba.beta,0.037627,0.00560911496480306,0.0,0.0,31.0,0.00560911496480306,2.0,0.003467082977294922
randm08.02.02.19.020_0030.01.aba.beta,2.113642,0.06547927856445312,0.0,0.0,2626.0,0.06547927856445312,12.0,0.015024503072102865
randm06.02.02.07.020_0030.04.aba.beta,0.11834066666666666,0.022175391515096027,0.0,0.0,398.0,0.022175391515096027,5.0,0.00686192512512207
randm11.02.02.11.020_0030.05.aba.beta,1.6034373333333336,0.07191252708435059,0.0,0.0,1355.0,0.07191252708435059,9.0,0.014147122701009115
randm08.02.02.04.020_0030.02.aba.beta,0.09876866666666667,0.019019365310668945,0.0,0.0,251.0,0.019019365310668945,3.0,0.00597389539082845
randm10.02.02.19.020_0030.01.aba.beta,3.897157,0.043351332346598305,0.0,0.0,3185.0,0.043351332346598305,9.0,0.011049906412760416
randm11.02.02.03.020_0030.05.aba.beta,49.054307333333334,3.576875368754069,0.0,0.0,11796.0,3.576875368754069,25.0,0.3284633159637451
randm10.02.02.18.020_0030.02.aba.beta,0.019466333333333335,0.004135529200236003,0.0,0.0,3.0,0.004135529200236003,1.0,0.0030310948689778647
randm10.02.02.13.020_0030.05.aba.beta,0.24922233333333335,0.042344888051350914,0.0,0.0,654.0,0.042344888051350914,6.0,0.011148293813069662
randm08.02.02.04.020_0030.01.aba.beta,0.07873033333333333,0.031049807866414387,0.0,0.0,188.0,0.031049807866414387,3.0,0.008476177851359049
randm04.02.02.07.020_0030.05.aba.beta,0.023993666666666663,0.004387696584065755,0.0,0.0,5.0,0.004387696584065755,1.0,0.0030492146809895835
randm08.02.02.12.020_0030.02.aba.beta,0.05343833333333333,0.013392925262451172,0.0,0.0,161.0,0.013392925262451172,3.0,0.005510409673055013
randm06.02.02.09.020_0030.05.aba.beta,0.03611466666666666,0.020695845286051433,0.0,0.0,89.0,0.020695845286051433,3.0,0.00688632329305013
randm04.02.02.04.020_0030.04.aba.beta,0.012460333333333332,0.0038423538208007812,0.0,0.0,3.0,0.0038423538208007812,1.0,0.003007173538208008
randm06.02.02.09.020_0030.02.aba.beta,0.06269833333333334,0.009581963221232096,0.0,0.0,233.0,0.009581963221232096,3.0,0.0041650136311848955
randm10.02.02.08.020_0030.03.aba.beta,4.064978666666667,0.2506251335144043,0.0,0.0,2447.0,0.2506251335144043,4.0,0.05647754669189453
randm06.02.02.05.020_0030.04.aba.beta,0.08231233333333333,0.01061089833577474,0.0,0.0,179.0,0.01061089833577474,4.0,0.004683335622151692
randm04.02.02.15.020_0030.01.aba.beta,0.02437866666666667,0.004536628723144531,0.0,0.0,5.0,0.004536628723144531,1.0,0.003094275792439779
randm09.02.02.06.020_0030.03.aba.beta,1.6735593333333334,0.06984313329060872,0.0,0.0,2635.0,0.06984313329060872,8.0,0.013906319936116537
randm06.02.02.17.020_0030.01.aba.beta,0.048467333333333334,0.006641070048014323,0.0,0.0,104.0,0.006641070048014323,2.0,0.0036492347717285156
randm09.02.02.14.020_0030.02.aba.beta,0.302379,0.02094721794128418,0.0,0.0,859.0,0.02094721794128418,7.0,0.006554841995239258
randm04.02.02.17.020_0030.02.aba.beta,0.028595,0.005720853805541992,0.0,0.0,31.0,0.005720853805541992,2.0,0.0034192403157552085
randm06.02.02.02.020_0030.02.aba.beta,0.028850333333333335,0.006759325663248698,0.0,0.0,35.0,0.006759325663248698,2.0,0.0037599404652913413
randm09.02.02.06.020_0030.04.aba.beta,47.406699333333336,1.382076342900594,0.0,0.0,15618.0,1.382076342900594,24.0,0.20616555213928223
randm06.02.02.06.020_0030.02.aba.beta,0.07413066666666666,0.01660633087158203,0.0,0.0,179.0,0.01660633087158203,3.0,0.006473938624064128
randm10.02.02.04.020_0030.03.aba.beta,0.08657033333333335,0.009586572647094727,0.0,0.0,329.0,0.009586572647094727,4.0,0.004378477732340495
randm08.02.02.08.020_0030.03.aba.beta,0.7025286666666667,0.11972212791442871,0.0,0.0,1161.0,0.11972212791442871,7.0,0.026864369710286457
randm08.02.02.17.020_0030.02.aba.beta,0.179195,0.02231733004252116,0.0,0.0,467.0,0.02231733004252116,6.0,0.006614128748575847
randm04.02.02.07.020_0030.04.aba.beta,0.024262000000000002,0.004628340403238933,0.0,0.0,5.0,0.004628340403238933,1.0,0.0031249523162841797
randm10.02.02.08.020_0030.02.aba.beta,4.048940333333333,0.2679753303527832,0.0,0.0,2139.0,0.2679753303527832,5.0,0.05695700645446777
randm09.02.02.01.020_0030.03.aba.beta,3.130912666666667,0.10040895144144694,0.0,0.0,2269.0,0.10040895144144694,8.0,0.02179400126139323
randm10.02.02.03.020_0030.01.aba.beta,1.5721406666666666,0.08672793706258138,0.0,0.0,1926.0,0.08672793706258138,11.0,0.019000848134358723
randm05.02.02.17.020_0030.01.aba.beta,0.06750099999999999,0.010237932205200195,0.0,0.0,221.0,0.010237932205200195,3.0,0.004388570785522461
randm09.02.02.07.020_0030.01.aba.beta,0.006489333333333333,0.004202445348103841,0.0,0.0,3.0,0.004202445348103841,1.0,0.0029528141021728516
randm06.02.02.19.020_0030.03.aba.beta,0.009496,0.00404818852742513,0.0,0.0,3.0,0.00404818852742513,1.0,0.0030580361684163413
randm05.02.02.08.020_0030.03.aba.beta,0.027566666666666666,0.005615949630737305,0.0,0.0,19.0,0.005615949630737305,2.0,0.003361940383911133
randm07.02.02.02.020_0030.02.aba.beta,0.009222,0.00413211186726888,0.0,0.0,3.0,0.00413211186726888,1.0,0.003000338872273763
randm05.02.02.13.020_0030.05.aba.beta,0.05606800000000001,0.011061588923136393,0.0,0.0,101.0,0.011061588923136393,3.0,0.00474238395690918
randm05.02.02.14.020_0030.03.aba.beta,0.012347000000000002,0.003902276357014974,0.0,0.0,3.0,0.003902276357014974,1.0,0.0030199686686197915
randm05.02.02.06.020_0030.04.aba.beta,0.28587399999999996,0.09360289573669434,0.0,0.0,661.0,0.09360289573669434,6.0,0.023248672485351562
randm07.02.02.03.020_0030.04.aba.beta,0.6418126666666667,0.08071279525756836,0.0,0.0,1599.0,0.08071279525756836,7.0,0.01699201265970866
randm10.02.02.04.020_0030.05.aba.beta,0.053019666666666666,0.009291330973307291,0.0,0.0,89.0,0.009291330973307291,2.0,0.004155635833740234
randm09.02.02.15.020_0030.01.aba.beta,0.740167,0.07038497924804688,0.0,0.0,1284.0,0.07038497924804688,7.0,0.01421197255452474
randm10.02.02.01.020_0030.04.aba.beta,0.058248333333333326,0.01175363858540853,0.0,0.0,87.0,0.01175363858540853,3.0,0.004619121551513672
randm08.02.02.10.020_0030.03.aba.beta,1.9170383333333334,0.11658239364624023,0.0,0.0,2537.0,0.11658239364624023,11.0,0.027309894561767578
randm09.02.02.09.020_0030.03.aba.beta,0.7340963333333334,0.050643523534139,0.0,0.0,1116.0,0.050643523534139,6.0,0.011725982030232748
randm11.02.02.05.020_0030.01.aba.beta,1.8800633333333334,0.05596288045247396,0.0,0.0,1934.0,0.05596288045247396,7.0,0.011036554972330729
randm07.02.02.03.020_0030.02.aba.beta,1.1400439999999998,0.18886574109395346,0.0,0.0,2155.0,0.18886574109395346,8.0,0.03878291447957357
randm05.02.02.13.020_0030.03.aba.beta,0.04533433333333333,0.011229912439982096,0.0,0.0,35.0,0.011229912439982096,2.0,0.0047759215037028
randm07.02.02.09.020_0030.03.aba.beta,0.03642733333333333,0.005501111348470052,0.0,0.0,27.0,0.005501111348470052,2.0,0.003329753875732422
randm08.02.02.13.020_0030.05.aba.beta,2.051409666666667,0.3416911760965983,0.0,0.0,2621.0,0.3416911760965983,8.0,0.07626795768737793
randm06.02.02.03.020_0030.01.aba.beta,0.04473866666666667,0.010341644287109375,0.0,0.0,23.0,0.010341644287109375,2.0,0.004531304041544597
randm09.02.02.02.020_0030.04.aba.beta,15.726489666666666,1.3586909770965576,0.0,0.0,5515.0,1.3586909770965576,24.0,0.211319367090861
randm09.02.02.07.020_0030.02.aba.beta,0.01565633333333333,0.004032135009765625,0.0,0.0,3.0,0.004032135009765625,1.0,0.0029652913411458335
randm11.02.02.13.020_0030.01.aba.beta,0.5466923333333332,2.604034185409546,0.0,0.0,867.0,2.604034185409546,7.0,0.32836254437764484
randm05.02.02.08.020_0030.04.aba.beta,0.03700233333333333,0.005413055419921875,0.0,0.0,19.0,0.005413055419921875,2.0,0.003319899241129557
randm09.02.02.08.020_0030.03.aba.beta,0.06300233333333333,0.009435574213663736,0.0,0.0,125.0,0.009435574213663736,3.0,0.003993829091389974
randm11.02.02.02.020_0030.04.aba.beta,6.759585666666666,0.0866688887278239,0.0,0.0,3540.0,0.0866688887278239,11.0,0.01967597007751465
randm04.02.02.04.020_0030.05.aba.beta,0.012127666666666667,0.004097302754720052,0.0,0.0,3.0,0.004097302754720052,1.0,0.0030573209126790366
randm08.02.02.10.020_0030.04.aba.beta,1.431409666666667,0.2560787995656331,0.0,0.0,2475.0,0.2560787995656331,12.0,0.056600491205851235
randm04.02.02.06.020_0030.02.aba.beta,0.030971333333333337,0.005673567454020183,0.0,0.0,51.0,0.005673567454020183,2.0,0.0033843517303466797
randm11.02.02.15.020_0030.05.aba.beta,2.6800496666666667,0.06486900647481282,0.0,0.0,2248.0,0.06486900647481282,11.0,0.013261079788208008
randm08.02.02.11.020_0030.01.aba.beta,130.60936233333334,2.7000439961751304,0.0,0.0,36954.0,2.7000439961751304,22.0,0.28593961397806805
randm04.02.02.11.020_0030.04.aba.beta,0.04357033333333333,0.005930741628011067,0.0,0.0,24.0,0.005930741628011067,2.0,0.003337383270263672
randm07.02.02.12.020_0030.05.aba.beta,0.020532666666666668,0.005663871765136719,0.0,0.0,15.0,0.005663871765136719,2.0,0.003426631291707357
randm06.02.02.19.020_0030.04.aba.beta,0.0071066666666666665,0.004072268803914388,0.0,0.0,3.0,0.004072268803914388,1.0,0.0030171076456705728
randm11.02.02.04.020_0030.01.aba.beta,0.5500323333333333,0.07066726684570312,0.0,0.0,906.0,0.07066726684570312,8.0,0.015654643376668293
randm09.02.02.10.020_0030.05.aba.beta,0.122484,0.02386760711669922,0.0,0.0,386.0,0.02386760711669922,4.0,0.006896098454793294
randm05.02.02.13.020_0030.02.aba.beta,0.07935033333333334,0.015087048212687174,0.0,0.0,239.0,0.015087048212687174,4.0,0.005706946055094401
randm07.02.02.19.020_0030.02.aba.beta,0.3523526666666667,0.03677773475646973,0.0,0.0,1143.0,0.03677773475646973,8.0,0.009743769963582357
randm06.02.02.01.020_0030.03.aba.beta,0.04378733333333334,0.0072240034739176435,0.0,0.0,64.0,0.0072240034739176435,2.0,0.003737767537434896
randm09.02.02.09.020_0030.05.aba.beta,0.7677756666666666,0.20222743352254233,0.0,0.0,1355.0,0.20222743352254233,6.0,0.041290998458862305
randm06.02.02.13.020_0030.02.aba.beta,0.05851566666666667,0.0070463816324869795,0.0,0.0,174.0,0.0070463816324869795,3.0,0.003963152567545573
randm05.02.02.08.020_0030.02.aba.beta,0.018474333333333332,0.004988829294840495,0.0,0.0,19.0,0.004988829294840495,2.0,0.0032230218251546225
randm06.02.02.13.020_0030.01.aba.beta,0.13893733333333333,0.009007930755615234,0.0,0.0,384.0,0.009007930755615234,6.0,0.0044981638590494795
randm06.02.02.17.020_0030.02.aba.beta,0.04263433333333333,0.006404797236124675,0.0,0.0,54.0,0.006404797236124675,2.0,0.0035352706909179688
randm10.02.02.10.020_0030.01.aba.beta,0.13175233333333333,0.01783275604248047,0.0,0.0,311.0,0.01783275604248047,5.0,0.0052785078684488935
randm06.02.02.04.020_0030.02.aba.beta,0.006718333333333333,0.003968874613444011,0.0,0.0,3.0,0.003968874613444011,1.0,0.003026088078816732
randm11.02.02.18.020_0030.02.aba.beta,2.7032866666666666,0.4731205304463704,0.0,0.0,3537.0,0.4731205304463704,12.0,0.09645525614420573
randm11.02.02.08.020_0030.02.aba.beta,0.06070533333333333,0.015178203582763672,0.0,0.0,146.0,0.015178203582763672,4.0,0.005354563395182292
randm06.02.02.16.020_0030.04.aba.beta,0.03663633333333333,0.005594412485758464,0.0,0.0,23.0,0.005594412485758464,2.0,0.0033420721689860025
randm04.02.02.16.020_0030.02.aba.beta,0.029054666666666663,0.006113449732462565,0.0,0.0,39.0,0.006113449732462565,2.0,0.0037299791971842446
randm08.02.02.07.020_0030.03.aba.beta,0.012513000000000002,0.00387724240620931,0.0,0.0,3.0,0.00387724240620931,1.0,0.0029534498850504556
randm06.02.02.01.020_0030.05.aba.beta,0.04706166666666667,0.013630867004394531,0.0,0.0,249.0,0.013630867004394531,3.0,0.00540463129679362
randm08.02.02.17.020_0030.03.aba.beta,0.06380933333333333,0.012340625127156576,0.0,0.0,146.0,0.012340625127156576,3.0,0.004582961400349935
randm09.02.02.03.020_0030.04.aba.beta,3.0119643333333337,0.878623882929484,0.0,0.0,3019.0,0.878623882929484,12.0,0.1691131591796875
randm05.02.02.02.020_0030.04.aba.beta,0.042789,0.005393584569295247,0.0,0.0,107.0,0.005393584569295247,2.0,0.0033362706502278647
randm04.02.02.02.020_0030.02.aba.beta,0.012845666666666667,0.004153092702229817,0.0,0.0,3.0,0.004153092702229817,1.0,0.003103971481323242
randm04.02.02.10.020_0030.01.aba.beta,0.04061666666666667,0.008238554000854492,0.0,0.0,114.0,0.008238554000854492,2.0,0.00419155756632487
randm05.02.02.09.020_0030.04.aba.beta,0.053335,0.006455024083455403,0.0,0.0,124.0,0.006455024083455403,3.0,0.0036374727884928384
randm10.02.02.10.020_0030.03.aba.beta,0.14506266666666667,0.01904773712158203,0.0,0.0,407.0,0.01904773712158203,5.0,0.005507866541544597
randm05.02.02.10.020_0030.01.aba.beta,0.031997,0.014287392298380533,0.0,0.0,47.0,0.014287392298380533,3.0,0.005626201629638672
randm10.02.02.13.020_0030.03.aba.beta,0.4244846666666667,0.05957253774007162,0.0,0.0,1057.0,0.05957253774007162,7.0,0.015254974365234375
randm05.02.02.13.020_0030.04.aba.beta,0.07841433333333334,0.013035058975219727,0.0,0.0,215.0,0.013035058975219727,4.0,0.005070209503173828
randm09.02.02.01.020_0030.01.aba.beta,1.3932010000000001,0.11285781860351562,0.0,0.0,1650.0,0.11285781860351562,7.0,0.02199665705362956
randm09.02.02.15.020_0030.05.aba.beta,0.3491396666666667,0.05306323369344076,0.0,0.0,731.0,0.05306323369344076,6.0,0.01210927963256836
randm06.02.02.14.020_0030.03.aba.beta,0.158659,0.027570406595865887,0.0,0.0,415.0,0.027570406595865887,4.0,0.00736228624979655
randm11.02.02.05.020_0030.04.aba.beta,0.19095166666666666,0.05068063735961914,0.0,0.0,449.0,0.05068063735961914,5.0,0.010644753774007162
randm05.02.02.06.020_0030.01.aba.beta,0.09879266666666665,0.01838572820027669,0.0,0.0,395.0,0.01838572820027669,4.0,0.005994478861490886
randm05.02.02.01.020_0030.01.aba.beta,0.03891766666666666,0.005428393681844075,0.0,0.0,15.0,0.005428393681844075,2.0,0.003307183583577474
randm04.02.02.19.020_0030.02.aba.beta,0.030622333333333335,0.006705284118652344,0.0,0.0,59.0,0.006705284118652344,2.0,0.003824313481648763
randm07.02.02.15.020_0030.01.aba.beta,0.5080313333333333,0.03337963422139486,0.0,0.0,1344.0,0.03337963422139486,9.0,0.008159160614013672
randm09.02.02.14.020_0030.03.aba.beta,0.11447433333333334,0.020644664764404297,0.0,0.0,242.0,0.020644664764404297,4.0,0.006342172622680664
randm05.02.02.15.020_0030.01.aba.beta,0.04027766666666666,0.0057001908620198565,0.0,0.0,59.0,0.0057001908620198565,2.0,0.0034134387969970703
randm08.02.02.19.020_0030.02.aba.beta,2.87353,0.0826723575592041,0.0,0.0,3423.0,0.0826723575592041,10.0,0.01804463068644206
randm05.02.02.12.020_0030.03.aba.beta,0.067929,0.00865920384724935,0.0,0.0,238.0,0.00865920384724935,5.0,0.004293203353881836
randm05.02.02.16.020_0030.01.aba.beta,0.009841666666666667,0.0040959517161051435,0.0,0.0,3.0,0.0040959517161051435,1.0,0.003099679946899414
randm05.02.02.04.020_0030.03.aba.beta,0.16541266666666668,0.008096059163411459,0.0,0.0,450.0,0.008096059163411459,3.0,0.0037577152252197266
randm04.02.02.06.020_0030.05.aba.beta,0.037037999999999995,0.005216360092163086,0.0,0.0,27.0,0.005216360092163086,2.0,0.0033278465270996094
randm11.02.02.01.020_0030.02.aba.beta,7.838279666666668,0.8421350320180258,0.0,0.0,3418.0,0.8421350320180258,11.0,0.16652369499206543
randm07.02.02.06.020_0030.03.aba.beta,0.040165,0.007016658782958984,0.0,0.0,49.0,0.007016658782958984,3.0,0.00370637575785319
randm11.02.02.07.020_0030.01.aba.beta,23.853944666666667,0.11196525891621907,0.0,0.0,6989.0,0.11196525891621907,14.0,0.024817148844401043
randm07.02.02.11.020_0030.05.aba.beta,0.199744,0.02334737777709961,0.0,0.0,641.0,0.02334737777709961,5.0,0.0065317948659261065
randm07.02.02.04.020_0030.03.aba.beta,0.03484166666666667,0.008379618326822916,0.0,0.0,84.0,0.008379618326822916,3.0,0.004359881083170573
randm08.02.02.18.020_0030.04.aba.beta,0.5048720000000001,1.7727104822794597,0.0,0.0,1542.0,1.7727104822794597,7.0,0.23963181177775064
randm05.02.02.07.020_0030.05.aba.beta,0.08455933333333333,0.0172426700592041,0.0,0.0,311.0,0.0172426700592041,3.0,0.006311655044555664
randm05.02.02.03.020_0030.01.aba.beta,0.013682333333333333,0.004093647003173828,0.0,0.0,3.0,0.004093647003173828,1.0,0.003052790959676107
randm07.02.02.02.020_0030.03.aba.beta,0.012530666666666667,0.003913005193074544,0.0,0.0,3.0,0.003913005193074544,1.0,0.0030115445454915366
randm05.02.02.17.020_0030.02.aba.beta,0.040374,0.009010871251424154,0.0,0.0,89.0,0.009010871251424154,2.0,0.004265546798706055
randm10.02.02.11.020_0030.05.aba.beta,0.12638000000000002,0.015563329060872396,0.0,0.0,329.0,0.015563329060872396,5.0,0.00515135129292806
randm06.02.02.02.020_0030.04.aba.beta,0.03877666666666667,0.005723158518473308,0.0,0.0,43.0,0.005723158518473308,2.0,0.0034122467041015625
randm07.02.02.16.020_0030.02.aba.beta,0.047302000000000004,0.007364034652709961,0.0,0.0,69.0,0.007364034652709961,3.0,0.003726800282796224
randm09.02.02.17.020_0030.04.aba.beta,5.674389000000001,0.16120012601216635,0.0,0.0,4170.0,0.16120012601216635,10.0,0.037770350774129234

